A New Burrows Wheeler Transform Markov Distance

Prior work inspired by compression algorithms has described how the Burrows Wheeler Transform can be used to create a distance measure for bioinformatics problems. We describe issues with this approach that were not widely known, and introduce our new Burrows Wheeler Markov Distance (BWMD) as an alternative. The BWMD avoids the shortcomings of earlier efforts, and allows us to tackle problems in variable length DNA sequence clustering. BWMD is also more adaptable to other domains, which we demonstrate on malware classification tasks. Unlike other compression-based distance metrics known to us, BWMD works by embedding sequences into a fixed-length feature vector. This allows us to provide significantly improved clustering performance on larger malware corpora, a weakness of prior methods.

==> bwmd_rand.dat <==
x y z
32 32 0.99674773
32 45 0.996365
32 64 0.99544847
32 91 0.99173844
32 128 0.98874676
32 181 0.9873927
32 256 0.9897878
32 362 0.9849771
32 512 0.9818158
32 724 0.98134375
32 1024 0.9757053
32 1448 0.9745277
32 2048 0.97189856
32 2896 0.96818024
32 4096 0.96585697
32 5793 0.9615515
32 8192 0.9591054
32 11585 0.95731854
32 16384 0.9561288
32 23170 0.95585203
32 32768 0.95571715
32 46341 0.9549277
32 65536 0.9549868
32 92682 0.95377547
32 131072 0.954852
32 185364 0.9544366
32 262144 0.954255
32 370728 0.9546024
32 524288 0.95340455
32 741455 0.95453423
32 1048576 0.954803
32 1482910 0.95469266
32 2097152 0.9549283
32 2965821 0.95429355
32 4194304 0.95414543

45 32 0.996365
45 45 0.9946576
45 64 0.99144
45 91 0.994137
45 128 0.989216
45 181 0.98508906
45 256 0.9903719
45 362 0.98170036
45 512 0.9829778
45 724 0.98254794
45 1024 0.9730076
45 1448 0.9714766
45 2048 0.9660765
45 2896 0.96425146
45 4096 0.9556915
45 5793 0.9550539
45 8192 0.9518285
45 11585 0.94748545
45 16384 0.9478286
45 23170 0.94704723
45 32768 0.94680405
45 46341 0.9460708
45 65536 0.94600856
45 92682 0.9453911
45 131072 0.9452361
45 185364 0.9459441
45 262144 0.94528025
45 370728 0.94556814
45 524288 0.94561297
45 741455 0.9451738
45 1048576 0.94504356
45 1482910 0.94541734
45 2097152 0.945632
45 2965821 0.9455858
45 4194304 0.9458626

64 32 0.99544847
64 45 0.99144
64 64 0.99307257
64 91 0.98819613
64 128 0.98538446
64 181 0.98629385
64 256 0.9841479
64 362 0.98307055
64 512 0.9808244
64 724 0.9700593
64 1024 0.96638757
64 1448 0.96648914
64 2048 0.96061623
64 2896 0.9558131
64 4096 0.950522
64 5793 0.9447247
64 8192 0.9407968
64 11585 0.9386397
64 16384 0.9366654
64 23170 0.9360571
64 32768 0.9355846
64 46341 0.93515354
64 65536 0.9350544
64 92682 0.9344162
64 131072 0.935053
64 185364 0.9346949
64 262144 0.93439984
64 370728 0.9347333
64 524288 0.9338146
64 741455 0.93471503
64 1048576 0.93463725
64 1482910 0.9344169
64 2097152 0.9349722
64 2965821 0.93386054
64 4194304 0.93431664

91 32 0.99173844
91 45 0.994137
91 64 0.98819613
91 91 0.9863608
91 128 0.9865846
91 181 0.9845611
91 256 0.98247695
91 362 0.9806104
91 512 0.9749819
91 724 0.9682372
91 1024 0.9662121
91 1448 0.95951223
91 2048 0.9515719
91 2896 0.94852275
91 4096 0.93802804
91 5793 0.9354956
91 8192 0.9277668
91 11585 0.9285473
91 16384 0.9234253
91 23170 0.92359287
91 32768 0.9219116
91 46341 0.92210406
91 65536 0.92204833
91 92682 0.92106235
91 131072 0.9215602
91 185364 0.9213036
91 262144 0.9210362
91 370728 0.9211681
91 524288 0.9212025
91 741455 0.9214954
91 1048576 0.9216832
91 1482910 0.92209506
91 2097152 0.92117006
91 2965821 0.9210644
91 4194304 0.921258

128 32 0.98874676
128 45 0.989216
128 64 0.98538446
128 91 0.9865846
128 128 0.98216194
128 181 0.98435616
128 256 0.9791223
128 362 0.9740071
128 512 0.96543837
128 724 0.9609171
128 1024 0.95294446
128 1448 0.9479268
128 2048 0.9411162
128 2896 0.93494856
128 4096 0.9269915
128 5793 0.92185456
128 8192 0.91624427
128 11585 0.9115858
128 16384 0.9100915
128 23170 0.9077852
128 32768 0.9079112
128 46341 0.90677845
128 65536 0.9077425
128 92682 0.9070072
128 131072 0.9060998
128 185364 0.90605503
128 262144 0.90629435
128 370728 0.9060312
128 524288 0.9059609
128 741455 0.9062814
128 1048576 0.90619475
128 1482910 0.9063231
128 2097152 0.90627944
128 2965821 0.90607756
128 4194304 0.9066571

181 32 0.9873927
181 45 0.98508906
181 64 0.98629385
181 91 0.9845611
181 128 0.98435616
181 181 0.97394866
181 256 0.9722712
181 362 0.97227484
181 512 0.9624391
181 724 0.95246464
181 1024 0.9515985
181 1448 0.93911225
181 2048 0.92782587
181 2896 0.9236335
181 4096 0.91163284
181 5793 0.904739
181 8192 0.89813024
181 11585 0.8956899
181 16384 0.8907529
181 23170 0.89069676
181 32768 0.8902015
181 46341 0.8885618
181 65536 0.88825643
181 92682 0.888053
181 131072 0.8890076
181 185364 0.8880135
181 262144 0.8880076
181 370728 0.88722575
181 524288 0.88828504
181 741455 0.88699055
181 1048576 0.88818383
181 1482910 0.88686776
181 2097152 0.887723
181 2965821 0.88745666
181 4194304 0.8876983

256 32 0.9897878
256 45 0.9903719
256 64 0.9841479
256 91 0.98247695
256 128 0.9791223
256 181 0.9722712
256 256 0.96622574
256 362 0.9587696
256 512 0.95373964
256 724 0.9512773
256 1024 0.9358987
256 1448 0.9285293
256 2048 0.9160244
256 2896 0.90899944
256 4096 0.89528596
256 5793 0.88668144
256 8192 0.8794694
256 11585 0.87331605
256 16384 0.8697957
256 23170 0.8688126
256 32768 0.8676827
256 46341 0.86749494
256 65536 0.86675155
256 92682 0.86702764
256 131072 0.8666702
256 185364 0.86579853
256 262144 0.86495084
256 370728 0.8663393
256 524288 0.86541283
256 741455 0.8651516
256 1048576 0.86621857
256 1482910 0.8654273
256 2097152 0.8650149
256 2965821 0.8651564
256 4194304 0.86496335

362 32 0.9849771
362 45 0.98170036
362 64 0.98307055
362 91 0.9806104
362 128 0.9740071
362 181 0.97227484
362 256 0.9587696
362 362 0.9543607
362 512 0.9438445
362 724 0.9352664
362 1024 0.926862
362 1448 0.9121709
362 2048 0.902947
362 2896 0.8901478
362 4096 0.8764254
362 5793 0.8695651
362 8192 0.8537099
362 11585 0.84978586
362 16384 0.84596294
362 23170 0.8435778
362 32768 0.8418563
362 46341 0.84031606
362 65536 0.84024143
362 92682 0.84043396
362 131072 0.83949614
362 185364 0.839835
362 262144 0.83922684
362 370728 0.8388996
362 524288 0.83828694
362 741455 0.8382944
362 1048576 0.8393255
362 1482910 0.8382972
362 2097152 0.83934736
362 2965821 0.8389001
362 4194304 0.8386222

512 32 0.9818158
512 45 0.9829778
512 64 0.9808244
512 91 0.9749819
512 128 0.96543837
512 181 0.9624391
512 256 0.95373964
512 362 0.9438445
512 512 0.93545383
512 724 0.92779344
512 1024 0.9106101
512 1448 0.9002766
512 2048 0.88517
512 2896 0.87219185
512 4096 0.8527201
512 5793 0.83941203
512 8192 0.8278227
512 11585 0.8190383
512 16384 0.81532884
512 23170 0.81281406
512 32768 0.8108908
512 46341 0.8092803
512 65536 0.8084294
512 92682 0.8084879
512 131072 0.8079966
512 185364 0.80802864
512 262144 0.8071273
512 370728 0.8069877
512 524288 0.8068708
512 741455 0.8064892
512 1048576 0.8075626
512 1482910 0.80637336
512 2097152 0.80656904
512 2965821 0.8068207
512 4194304 0.8073396

724 32 0.98134375
724 45 0.98254794
724 64 0.9700593
724 91 0.9682372
724 128 0.9609171
724 181 0.95246464
724 256 0.9512773
724 362 0.9352664
724 512 0.92779344
724 724 0.91050005
724 1024 0.89916724
724 1448 0.88156164
724 2048 0.861567
724 2896 0.8447958
724 4096 0.8259034
724 5793 0.80656886
724 8192 0.79486483
724 11585 0.78412545
724 16384 0.77771205
724 23170 0.77582335
724 32768 0.77440125
724 46341 0.7722609
724 65536 0.7716827
724 92682 0.770789
724 131072 0.7691668
724 185364 0.77063274
724 262144 0.7698132
724 370728 0.76954377
724 524288 0.7685043
724 741455 0.76907486
724 1048576 0.76993483
724 1482910 0.7692911
724 2097152 0.7693245
724 2965821 0.76926196
724 4194304 0.7688811

1024 32 0.9757053
1024 45 0.9730076
1024 64 0.96638757
1024 91 0.9662121
1024 128 0.95294446
1024 181 0.9515985
1024 256 0.9358987
1024 362 0.926862
1024 512 0.9106101
1024 724 0.89916724
1024 1024 0.87701106
1024 1448 0.8586579
1024 2048 0.8370576
1024 2896 0.8130528
1024 4096 0.7922256
1024 5793 0.773604
1024 8192 0.75498873
1024 11585 0.74230605
1024 16384 0.7366148
1024 23170 0.7323355
1024 32768 0.7298874
1024 46341 0.72918427
1024 65536 0.72577727
1024 92682 0.726388
1024 131072 0.726146
1024 185364 0.726019
1024 262144 0.7244264
1024 370728 0.72528845
1024 524288 0.7253532
1024 741455 0.72473353
1024 1048576 0.72494954
1024 1482910 0.7251907
1024 2097152 0.7244302
1024 2965821 0.72495
1024 4194304 0.7248099

1448 32 0.9745277
1448 45 0.9714766
1448 64 0.96648914
1448 91 0.95951223
1448 128 0.9479268
1448 181 0.93911225
1448 256 0.9285293
1448 362 0.9121709
1448 512 0.9002766
1448 724 0.88156164
1448 1024 0.8586579
1448 1448 0.83642185
1448 2048 0.8099845
1448 2896 0.782888
1448 4096 0.754322
1448 5793 0.7315266
1448 8192 0.71215504
1448 11585 0.69597423
1448 16384 0.68635046
1448 23170 0.68094975
1448 32768 0.6780312
1448 46341 0.6764109
1448 65536 0.6756256
1448 92682 0.6737574
1448 131072 0.6742368
1448 185364 0.6741238
1448 262144 0.6731525
1448 370728 0.67312604
1448 524288 0.67243
1448 741455 0.6714427
1448 1048576 0.6718207
1448 1482910 0.67208695
1448 2097152 0.67246324
1448 2965821 0.67255926
1448 4194304 0.6724449

2048 32 0.97189856
2048 45 0.9660765
2048 64 0.96061623
2048 91 0.9515719
2048 128 0.9411162
2048 181 0.92782587
2048 256 0.9160244
2048 362 0.902947
2048 512 0.88517
2048 724 0.861567
2048 1024 0.8370576
2048 1448 0.8099845
2048 2048 0.78190553
2048 2896 0.7445314
2048 4096 0.7119781
2048 5793 0.6860554
2048 8192 0.65837264
2048 11585 0.6406292
2048 16384 0.6290591
2048 23170 0.6234496
2048 32768 0.6195763
2048 46341 0.6177422
2048 65536 0.6154979
2048 92682 0.61411285
2048 131072 0.61420625
2048 185364 0.6146801
2048 262144 0.611173
2048 370728 0.612844
2048 524288 0.611871
2048 741455 0.6107736
2048 1048576 0.6119601
2048 1482910 0.61102396
2048 2097152 0.61167914
2048 2965821 0.6103015
2048 4194304 0.61106694

2896 32 0.96818024
2896 45 0.96425146
2896 64 0.9558131
2896 91 0.94852275
2896 128 0.93494856
2896 181 0.9236335
2896 256 0.90899944
2896 362 0.8901478
2896 512 0.87219185
2896 724 0.8447958
2896 1024 0.8130528
2896 1448 0.782888
2896 2048 0.7445314
2896 2896 0.7082226
2896 4096 0.66834885
2896 5793 0.6330706
2896 8192 0.6046276
2896 11585 0.5804945
2896 16384 0.56575507
2896 23170 0.5576562
2896 32768 0.5535857
2896 46341 0.5519713
2896 65536 0.5485805
2896 92682 0.54655755
2896 131072 0.54486287
2896 185364 0.5456461
2896 262144 0.54333055
2896 370728 0.543586
2896 524288 0.5421244
2896 741455 0.54332435
2896 1048576 0.5432776
2896 1482910 0.5439827
2896 2097152 0.54286313
2896 2965821 0.5409219
2896 4194304 0.5429643

4096 32 0.96585697
4096 45 0.9556915
4096 64 0.950522
4096 91 0.93802804
4096 128 0.9269915
4096 181 0.91163284
4096 256 0.89528596
4096 362 0.8764254
4096 512 0.8527201
4096 724 0.8259034
4096 1024 0.7922256
4096 1448 0.754322
4096 2048 0.7119781
4096 2896 0.66834885
4096 4096 0.6251876
4096 5793 0.5807847
4096 8192 0.545345
4096 11585 0.5161171
4096 16384 0.4963768
4096 23170 0.48822987
4096 32768 0.48159868
4096 46341 0.47672132
4096 65536 0.4734291
4096 92682 0.47418207
4096 131072 0.47212216
4096 185364 0.47119626
4096 262144 0.47146642
4096 370728 0.4692331
4096 524288 0.46953505
4096 741455 0.46923208
4096 1048576 0.46903858
4096 1482910 0.4684722
4096 2097152 0.46841034
4096 2965821 0.469559
4096 4194304 0.46683124

5793 32 0.9615515
5793 45 0.9550539
5793 64 0.9447247
5793 91 0.9354956
5793 128 0.92185456
5793 181 0.904739
5793 256 0.88668144
5793 362 0.8695651
5793 512 0.83941203
5793 724 0.80656886
5793 1024 0.773604
5793 1448 0.7315266
5793 2048 0.6860554
5793 2896 0.6330706
5793 4096 0.5807847
5793 5793 0.53126836
5793 8192 0.48613063
5793 11585 0.4499129
5793 16384 0.42878482
5793 23170 0.41404843
5793 32768 0.406916
5793 46341 0.4011116
5793 65536 0.39808828
5793 92682 0.39502904
5793 131072 0.39487794
5793 185364 0.39415658
5793 262144 0.3914865
5793 370728 0.3926124
5793 524288 0.39153954
5793 741455 0.39146224
5793 1048576 0.38951293
5793 1482910 0.38962194
5793 2097152 0.39198717
5793 2965821 0.39143658
5793 4194304 0.38919124

8192 32 0.9591054
8192 45 0.9518285
8192 64 0.9407968
8192 91 0.9277668
8192 128 0.91624427
8192 181 0.89813024
8192 256 0.8794694
8192 362 0.8537099
8192 512 0.8278227
8192 724 0.79486483
8192 1024 0.75498873
8192 1448 0.71215504
8192 2048 0.65837264
8192 2896 0.6046276
8192 4096 0.545345
8192 5793 0.48613063
8192 8192 0.4336936
8192 11585 0.39168143
8192 16384 0.3647927
8192 23170 0.34780464
8192 32768 0.3373679
8192 46341 0.32901174
8192 65536 0.3238799
8192 92682 0.32159272
8192 131072 0.31886035
8192 185364 0.31862575
8192 262144 0.31627217
8192 370728 0.3153594
8192 524288 0.31428438
8192 741455 0.3140747
8192 1048576 0.31476042
8192 1482910 0.31548995
8192 2097152 0.3142199
8192 2965821 0.3151596
8192 4194304 0.31424662

11585 32 0.95731854
11585 45 0.94748545
11585 64 0.9386397
11585 91 0.9285473
11585 128 0.9115858
11585 181 0.8956899
11585 256 0.87331605
11585 362 0.84978586
11585 512 0.8190383
11585 724 0.78412545
11585 1024 0.74230605
11585 1448 0.69597423
11585 2048 0.6406292
11585 2896 0.5804945
11585 4096 0.5161171
11585 5793 0.4499129
11585 8192 0.39168143
11585 11585 0.34245974
11585 16384 0.3097594
11585 23170 0.2891377
11585 32768 0.27619687
11585 46341 0.26717323
11585 65536 0.26015347
11585 92682 0.2578433
11585 131072 0.2551551
11585 185364 0.2528685
11585 262144 0.25076425
11585 370728 0.25033838
11585 524288 0.24909951
11585 741455 0.24889912
11585 1048576 0.24759659
11585 1482910 0.24742498
11585 2097152 0.24639763
11585 2965821 0.2483369
11585 4194304 0.24877687

16384 32 0.9561288
16384 45 0.9478286
16384 64 0.9366654
16384 91 0.9234253
16384 128 0.9100915
16384 181 0.8907529
16384 256 0.8697957
16384 362 0.84596294
16384 512 0.81532884
16384 724 0.77771205
16384 1024 0.7366148
16384 1448 0.68635046
16384 2048 0.6290591
16384 2896 0.56575507
16384 4096 0.4963768
16384 5793 0.42878482
16384 8192 0.3647927
16384 11585 0.3097594
16384 16384 0.27173948
16384 23170 0.2465904
16384 32768 0.22964126
16384 46341 0.22073635
16384 65536 0.212285
16384 92682 0.20742443
16384 131072 0.20246828
16384 185364 0.20091118
16384 262144 0.1995427
16384 370728 0.19622713
16384 524288 0.19543064
16384 741455 0.19510232
16384 1048576 0.19493756
16384 1482910 0.19586638
16384 2097152 0.19457494
16384 2965821 0.19421487
16384 4194304 0.19390297

23170 32 0.95585203
23170 45 0.94704723
23170 64 0.9360571
23170 91 0.92359287
23170 128 0.9077852
23170 181 0.89069676
23170 256 0.8688126
23170 362 0.8435778
23170 512 0.81281406
23170 724 0.77582335
23170 1024 0.7323355
23170 1448 0.68094975
23170 2048 0.6234496
23170 2896 0.5576562
23170 4096 0.48822987
23170 5793 0.41404843
23170 8192 0.34780464
23170 11585 0.2891377
23170 16384 0.2465904
23170 23170 0.21675244
23170 32768 0.19941401
23170 46341 0.1879645
23170 65536 0.17750533
23170 92682 0.17069356
23170 131072 0.16716622
23170 185364 0.16383414
23170 262144 0.16102697
23170 370728 0.1582736
23170 524288 0.15815915
23170 741455 0.15764648
23170 1048576 0.15676177
23170 1482910 0.15584406
23170 2097152 0.15582657
23170 2965821 0.15577337
23170 4194304 0.15601484

32768 32 0.95571715
32768 45 0.94680405
32768 64 0.9355846
32768 91 0.9219116
32768 128 0.9079112
32768 181 0.8902015
32768 256 0.8676827
32768 362 0.8418563
32768 512 0.8108908
32768 724 0.77440125
32768 1024 0.7298874
32768 1448 0.6780312
32768 2048 0.6195763
32768 2896 0.5535857
32768 4096 0.48159868
32768 5793 0.406916
32768 8192 0.3373679
32768 11585 0.27619687
32768 16384 0.22964126
32768 23170 0.19941401
32768 32768 0.17928377
32768 46341 0.16403824
32768 65536 0.1547296
32768 92682 0.14723271
32768 131072 0.14134419
32768 185364 0.13732547
32768 262144 0.13409443
32768 370728 0.13193923
32768 524288 0.13062511
32768 741455 0.12995882
32768 1048576 0.12823357
32768 1482910 0.12843181
32768 2097152 0.12834246
32768 2965821 0.1277813
32768 4194304 0.12860708

46341 32 0.9549277
46341 45 0.9460708
46341 64 0.93515354
46341 91 0.92210406
46341 128 0.90677845
46341 181 0.8885618
46341 256 0.86749494
46341 362 0.84031606
46341 512 0.8092803
46341 724 0.7722609
46341 1024 0.72918427
46341 1448 0.6764109
46341 2048 0.6177422
46341 2896 0.5519713
46341 4096 0.47672132
46341 5793 0.4011116
46341 8192 0.32901174
46341 11585 0.26717323
46341 16384 0.22073635
46341 23170 0.1879645
46341 32768 0.16403824
46341 46341 0.1487503
46341 65536 0.137508
46341 92682 0.12847102
46341 131072 0.12244343
46341 185364 0.11698682
46341 262144 0.11415866
46341 370728 0.112152115
46341 524288 0.110045664
46341 741455 0.10871644
46341 1048576 0.10808585
46341 1482910 0.107755244
46341 2097152 0.107076526
46341 2965821 0.10674959
46341 4194304 0.10644196

65536 32 0.9549868
65536 45 0.94600856
65536 64 0.9350544
65536 91 0.92204833
65536 128 0.9077425
65536 181 0.88825643
65536 256 0.86675155
65536 362 0.84024143
65536 512 0.8084294
65536 724 0.7716827
65536 1024 0.72577727
65536 1448 0.6756256
65536 2048 0.6154979
65536 2896 0.5485805
65536 4096 0.4734291
65536 5793 0.39808828
65536 8192 0.3238799
65536 11585 0.26015347
65536 16384 0.212285
65536 23170 0.17750533
65536 32768 0.1547296
65536 46341 0.137508
65536 65536 0.12400301
65536 92682 0.11398007
65536 131072 0.10748361
65536 185364 0.10225752
65536 262144 0.098996446
65536 370728 0.09532549
65536 524288 0.09362261
65536 741455 0.09145696
65536 1048576 0.09098773
65536 1482910 0.090134844
65536 2097152 0.08975659
65536 2965821 0.089416265
65536 4194304 0.08831074

92682 32 0.95377547
92682 45 0.9453911
92682 64 0.9344162
92682 91 0.92106235
92682 128 0.9070072
92682 181 0.888053
92682 256 0.86702764
92682 362 0.84043396
92682 512 0.8084879
92682 724 0.770789
92682 1024 0.726388
92682 1448 0.6737574
92682 2048 0.61411285
92682 2896 0.54655755
92682 4096 0.47418207
92682 5793 0.39502904
92682 8192 0.32159272
92682 11585 0.2578433
92682 16384 0.20742443
92682 23170 0.17069356
92682 32768 0.14723271
92682 46341 0.12847102
92682 65536 0.11398007
92682 92682 0.10448158
92682 131072 0.09662211
92682 185364 0.09047022
92682 262144 0.08571788
92682 370728 0.082545534
92682 524288 0.08006146
92682 741455 0.07845476
92682 1048576 0.077050954
92682 1482910 0.076387316
92682 2097152 0.07526884
92682 2965821 0.07530501
92682 4194304 0.07458367

131072 32 0.954852
131072 45 0.9452361
131072 64 0.935053
131072 91 0.9215602
131072 128 0.9060998
131072 181 0.8890076
131072 256 0.8666702
131072 362 0.83949614
131072 512 0.8079966
131072 724 0.7691668
131072 1024 0.726146
131072 1448 0.6742368
131072 2048 0.61420625
131072 2896 0.54486287
131072 4096 0.47212216
131072 5793 0.39487794
131072 8192 0.31886035
131072 11585 0.2551551
131072 16384 0.20246828
131072 23170 0.16716622
131072 32768 0.14134419
131072 46341 0.12244343
131072 65536 0.10748361
131072 92682 0.09662211
131072 131072 0.08756481
131072 185364 0.08103919
131072 262144 0.07563095
131072 370728 0.07227137
131072 524288 0.069056705
131072 741455 0.06746954
131072 1048576 0.06583045
131072 1482910 0.06462672
131072 2097152 0.06398924
131072 2965821 0.06331302
131072 4194304 0.06333838

185364 32 0.9544366
185364 45 0.9459441
185364 64 0.9346949
185364 91 0.9213036
185364 128 0.90605503
185364 181 0.8880135
185364 256 0.86579853
185364 362 0.839835
185364 512 0.80802864
185364 724 0.77063274
185364 1024 0.726019
185364 1448 0.6741238
185364 2048 0.6146801
185364 2896 0.5456461
185364 4096 0.47119626
185364 5793 0.39415658
185364 8192 0.31862575
185364 11585 0.2528685
185364 16384 0.20091118
185364 23170 0.16383414
185364 32768 0.13732547
185364 46341 0.11698682
185364 65536 0.10225752
185364 92682 0.09047022
185364 131072 0.08103919
185364 185364 0.07358594
185364 262144 0.06795179
185364 370728 0.063374214
185364 524288 0.06037826
185364 741455 0.057989847
185364 1048576 0.056286965
185364 1482910 0.054991405
185364 2097152 0.054154918
185364 2965821 0.053623274
185364 4194304 0.053229216

262144 32 0.954255
262144 45 0.94528025
262144 64 0.93439984
262144 91 0.9210362
262144 128 0.90629435
262144 181 0.8880076
262144 256 0.86495084
262144 362 0.83922684
262144 512 0.8071273
262144 724 0.7698132
262144 1024 0.7244264
262144 1448 0.6731525
262144 2048 0.611173
262144 2896 0.54333055
262144 4096 0.47146642
262144 5793 0.3914865
262144 8192 0.31627217
262144 11585 0.25076425
262144 16384 0.1995427
262144 23170 0.16102697
262144 32768 0.13409443
262144 46341 0.11415866
262144 65536 0.098996446
262144 92682 0.08571788
262144 131072 0.07563095
262144 185364 0.06795179
262144 262144 0.061758116
262144 370728 0.056882616
262144 524288 0.053438667
262144 741455 0.050507978
262144 1048576 0.048646394
262144 1482910 0.047389552
262144 2097152 0.046388287
262144 2965821 0.0451921
262144 4194304 0.044973977

370728 32 0.9546024
370728 45 0.94556814
370728 64 0.9347333
370728 91 0.9211681
370728 128 0.9060312
370728 181 0.88722575
370728 256 0.8663393
370728 362 0.8388996
370728 512 0.8069877
370728 724 0.76954377
370728 1024 0.72528845
370728 1448 0.67312604
370728 2048 0.612844
370728 2896 0.543586
370728 4096 0.4692331
370728 5793 0.3926124
370728 8192 0.3153594
370728 11585 0.25033838
370728 16384 0.19622713
370728 23170 0.1582736
370728 32768 0.13193923
370728 46341 0.112152115
370728 65536 0.09532549
370728 92682 0.082545534
370728 131072 0.07227137
370728 185364 0.063374214
370728 262144 0.056882616
370728 370728 0.05163885
370728 524288 0.047976073
370728 741455 0.04480085
370728 1048576 0.042762417
370728 1482910 0.041095857
370728 2097152 0.039870143
370728 2965821 0.03892398
370728 4194304 0.038234927

524288 32 0.95340455
524288 45 0.94561297
524288 64 0.9338146
524288 91 0.9212025
524288 128 0.9059609
524288 181 0.88828504
524288 256 0.86541283
524288 362 0.83828694
524288 512 0.8068708
524288 724 0.7685043
524288 1024 0.7253532
524288 1448 0.67243
524288 2048 0.611871
524288 2896 0.5421244
524288 4096 0.46953505
524288 5793 0.39153954
524288 8192 0.31428438
524288 11585 0.24909951
524288 16384 0.19543064
524288 23170 0.15815915
524288 32768 0.13062511
524288 46341 0.110045664
524288 65536 0.09362261
524288 92682 0.08006146
524288 131072 0.069056705
524288 185364 0.06037826
524288 262144 0.053438667
524288 370728 0.047976073
524288 524288 0.043428555
524288 741455 0.040091097
524288 1048576 0.037898637
524288 1482910 0.03568
524288 2097152 0.034504395
524288 2965821 0.033416107
524288 4194304 0.032702398

741455 32 0.95453423
741455 45 0.9451738
741455 64 0.93471503
741455 91 0.9214954
741455 128 0.9062814
741455 181 0.88699055
741455 256 0.8651516
741455 362 0.8382944
741455 512 0.8064892
741455 724 0.76907486
741455 1024 0.72473353
741455 1448 0.6714427
741455 2048 0.6107736
741455 2896 0.54332435
741455 4096 0.46923208
741455 5793 0.39146224
741455 8192 0.3140747
741455 11585 0.24889912
741455 16384 0.19510232
741455 23170 0.15764648
741455 32768 0.12995882
741455 46341 0.10871644
741455 65536 0.09145696
741455 92682 0.07845476
741455 131072 0.06746954
741455 185364 0.057989847
741455 262144 0.050507978
741455 370728 0.04480085
741455 524288 0.040091097
741455 741455 0.03665015
741455 1048576 0.034009013
741455 1482910 0.031788297
741455 2097152 0.030140767
741455 2965821 0.028964913
741455 4194304 0.028053625

1048576 32 0.954803
1048576 45 0.94504356
1048576 64 0.93463725
1048576 91 0.9216832
1048576 128 0.90619475
1048576 181 0.88818383
1048576 256 0.86621857
1048576 362 0.8393255
1048576 512 0.8075626
1048576 724 0.76993483
1048576 1024 0.72494954
1048576 1448 0.6718207
1048576 2048 0.6119601
1048576 2896 0.5432776
1048576 4096 0.46903858
1048576 5793 0.38951293
1048576 8192 0.31476042
1048576 11585 0.24759659
1048576 16384 0.19493756
1048576 23170 0.15676177
1048576 32768 0.12823357
1048576 46341 0.10808585
1048576 65536 0.09098773
1048576 92682 0.077050954
1048576 131072 0.06583045
1048576 185364 0.056286965
1048576 262144 0.048646394
1048576 370728 0.042762417
1048576 524288 0.037898637
1048576 741455 0.034009013
1048576 1048576 0.030652635
1048576 1482910 0.028393708
1048576 2097152 0.026691549
1048576 2965821 0.025367076
1048576 4194304 0.024267472

1482910 32 0.95469266
1482910 45 0.94541734
1482910 64 0.9344169
1482910 91 0.92209506
1482910 128 0.9063231
1482910 181 0.88686776
1482910 256 0.8654273
1482910 362 0.8382972
1482910 512 0.80637336
1482910 724 0.7692911
1482910 1024 0.7251907
1482910 1448 0.67208695
1482910 2048 0.61102396
1482910 2896 0.5439827
1482910 4096 0.4684722
1482910 5793 0.38962194
1482910 8192 0.31548995
1482910 11585 0.24742498
1482910 16384 0.19586638
1482910 23170 0.15584406
1482910 32768 0.12843181
1482910 46341 0.107755244
1482910 65536 0.090134844
1482910 92682 0.076387316
1482910 131072 0.06462672
1482910 185364 0.054991405
1482910 262144 0.047389552
1482910 370728 0.041095857
1482910 524288 0.03568
1482910 741455 0.031788297
1482910 1048576 0.028393708
1482910 1482910 0.025891848
1482910 2097152 0.023878539
1482910 2965821 0.022430385
1482910 4194304 0.021352675

2097152 32 0.9549283
2097152 45 0.945632
2097152 64 0.9349722
2097152 91 0.92117006
2097152 128 0.90627944
2097152 181 0.887723
2097152 256 0.8650149
2097152 362 0.83934736
2097152 512 0.80656904
2097152 724 0.7693245
2097152 1024 0.7244302
2097152 1448 0.67246324
2097152 2048 0.61167914
2097152 2896 0.54286313
2097152 4096 0.46841034
2097152 5793 0.39198717
2097152 8192 0.3142199
2097152 11585 0.24639763
2097152 16384 0.19457494
2097152 23170 0.15582657
2097152 32768 0.12834246
2097152 46341 0.107076526
2097152 65536 0.08975659
2097152 92682 0.07526884
2097152 131072 0.06398924
2097152 185364 0.054154918
2097152 262144 0.046388287
2097152 370728 0.039870143
2097152 524288 0.034504395
2097152 741455 0.030140767
2097152 1048576 0.026691549
2097152 1482910 0.023878539
2097152 2097152 0.021662505
2097152 2965821 0.019934751
2097152 4194304 0.018854806

2965821 32 0.95429355
2965821 45 0.9455858
2965821 64 0.93386054
2965821 91 0.9210644
2965821 128 0.90607756
2965821 181 0.88745666
2965821 256 0.8651564
2965821 362 0.8389001
2965821 512 0.8068207
2965821 724 0.76926196
2965821 1024 0.72495
2965821 1448 0.67255926
2965821 2048 0.6103015
2965821 2896 0.5409219
2965821 4096 0.469559
2965821 5793 0.39143658
2965821 8192 0.3151596
2965821 11585 0.2483369
2965821 16384 0.19421487
2965821 23170 0.15577337
2965821 32768 0.1277813
2965821 46341 0.10674959
2965821 65536 0.089416265
2965821 92682 0.07530501
2965821 131072 0.06331302
2965821 185364 0.053623274
2965821 262144 0.0451921
2965821 370728 0.03892398
2965821 524288 0.033416107
2965821 741455 0.028964913
2965821 1048576 0.025367076
2965821 1482910 0.022430385
2965821 2097152 0.019934751
2965821 2965821 0.018189447
2965821 4194304 0.016979167

4194304 32 0.95414543
4194304 45 0.9458626
4194304 64 0.93431664
4194304 91 0.921258
4194304 128 0.9066571
4194304 181 0.8876983
4194304 256 0.86496335
4194304 362 0.8386222
4194304 512 0.8073396
4194304 724 0.7688811
4194304 1024 0.7248099
4194304 1448 0.6724449
4194304 2048 0.61106694
4194304 2896 0.5429643
4194304 4096 0.46683124
4194304 5793 0.38919124
4194304 8192 0.31424662
4194304 11585 0.24877687
4194304 16384 0.19390297
4194304 23170 0.15601484
4194304 32768 0.12860708
4194304 46341 0.10644196
4194304 65536 0.08831074
4194304 92682 0.07458367
4194304 131072 0.06333838
4194304 185364 0.053229216
4194304 262144 0.044973977
4194304 370728 0.038234927
4194304 524288 0.032702398
4194304 741455 0.028053625
4194304 1048576 0.024267472
4194304 1482910 0.021352675
4194304 2097152 0.018854806
4194304 2965821 0.016979167
4194304 4194304 0.015388989

==> ebwt_rand.dat <==
x y z
32 32 0.4887097
32 45 0.48933333
32 64 0.5425532
32 91 0.62396693
32 128 0.66898733
32 181 0.75402844
32 256 0.8048951
32 362 0.8517857
32 512 0.8900369
32 724 0.92002654
32 1024 0.47001898
32 1448 0.47834912
32 2048 0.3224254
32 2896 0.3257006
32 4096 0.19655842
32 5793 0.16452001
32 8192 0.11007054
32 11585 0.08273784
32 16384 0.05848666
32 23170 0.041465517
32 32768 0.030184768
32 46341 0.021198593
32 65536 0.015100814
32 92682 0.010721373
32 131072 0.007551372
32 185364 0.005361554
32 262144 0.003791375
32 370728 0.0026890857
32 524288 0.0018996105
32 741455 0.0013445991
32 1048576 9.507861E-4
32 1482910 6.723131E-4
32 2097152 4.7539984E-4
32 2965821 3.3615984E-4
32 4194304 2.3770162E-4

45 32 0.48933333
45 45 0.49318182
45 64 0.49719626
45 91 0.55447763
45 128 0.61871344
45 181 0.6901786
45 256 0.75719064
45 362 0.8083951
45 512 0.84918916
45 724 0.8898305
45 1024 0.4578257
45 1448 0.46955064
45 2048 0.31850788
45 2896 0.32289895
45 4096 0.19545785
45 5793 0.16381083
45 8192 0.10977535
45 11585 0.08255934
45 16384 0.058379497
45 23170 0.041442294
45 32768 0.030145379
45 46341 0.021192653
45 65536 0.015096296
45 92682 0.01071987
45 131072 0.0075506233
45 185364 0.0053611784
45 262144 0.0037911872
45 370728 0.0026889914
45 524288 0.0018995635
45 741455 0.0013445754
45 1048576 9.507743E-4
45 1482910 6.723072E-4
45 2097152 4.753969E-4
45 2965821 3.3615838E-4
45 4194304 2.377009E-4

64 32 0.5425532
64 45 0.49719626
64 64 0.50158733
64 91 0.5261438
64 128 0.53842103
64 181 0.6135802
64 256 0.68773586
64 362 0.7464623
64 512 0.8069686
64 724 0.85101783
64 1024 0.44189686
64 1448 0.45801324
64 2048 0.31199053
64 2896 0.3184584
64 4096 0.1936027
64 5793 0.16276686
64 8192 0.109159194
64 11585 0.08225294
64 16384 0.058251247
64 23170 0.04136536
64 32768 0.030124886
64 46341 0.021162424
64 65536 0.015091924
64 92682 0.010717674
64 131072 0.0075495294
64 185364 0.005360629
64 262144 0.0037909125
64 370728 0.0026888535
64 524288 0.0018994946
64 741455 0.001344541
64 1048576 9.5075706E-4
64 1482910 6.722986E-4
64 2097152 4.753926E-4
64 2965821 3.3615623E-4
64 4194304 2.3769982E-4

91 32 0.62396693
91 45 0.55447763
91 64 0.5261438
91 91 0.49388888
91 128 0.49953917
91 181 0.53962964
91 256 0.61188406
91 362 0.67782706
91 512 0.74442595
91 724 0.80258304
91 1024 0.41931716
91 1448 0.441054
91 2048 0.30425832
91 2896 0.31256282
91 4096 0.19091995
91 5793 0.16116966
91 8192 0.10844101
91 11585 0.08189138
91 16384 0.05803436
91 23170 0.041274346
91 32768 0.030069696
91 46341 0.021150118
91 65536 0.015070477
91 92682 0.010714555
91 131072 0.0075479755
91 185364 0.0053598485
91 262144 0.0037905222
91 370728 0.0026886577
91 524288 0.0018993968
91 741455 0.0013444921
91 1048576 9.507326E-4
91 1482910 6.722864E-4
91 2097152 4.7538648E-4
91 2965821 3.3615314E-4
91 4194304 2.3769827E-4

128 32 0.66898733
128 45 0.61871344
128 64 0.53842103
128 91 0.49953917
128 128 0.49330708
128 181 0.5087948
128 256 0.55497384
128 362 0.6252049
128 512 0.67601883
128 724 0.74164706
128 1024 0.39173913
128 1448 0.41956797
128 2048 0.29351425
128 2896 0.30483124
128 4096 0.18758883
128 5793 0.1591485
128 8192 0.10747776
128 11585 0.081376486
128 16384 0.05778316
128 23170 0.04112294
128 32768 0.030005472
128 46341 0.021111757
128 65536 0.015061984
128 92682 0.010699509
128 131072 0.007546609
128 185364 0.0053587793
128 262144 0.0037899874
128 370728 0.0026883895
128 524288 0.0018992628
128 741455 0.0013444249
128 1048576 9.5069903E-4
128 1482910 6.722696E-4
128 2097152 4.753781E-4
128 2965821 3.3614895E-4
128 4194304 2.3769618E-4

181 32 0.75402844
181 45 0.6901786
181 64 0.6135802
181 91 0.53962964
181 128 0.5087948
181 181 0.4977778
181 256 0.4997701
181 362 0.5569316
181 512 0.6085383
181 724 0.68183833
181 1024 0.35561097
181 1448 0.39035034
181 2048 0.2766502
181 2896 0.2934634
181 4096 0.18269005
181 5793 0.15622906
181 8192 0.10608052
181 11585 0.08058483
181 16384 0.057417136
181 23170 0.04094394
181 32768 0.0298965
181 46341 0.021066207
181 65536 0.015034619
181 92682 0.010693402
181 131072 0.0075351805
181 185364 0.0053572487
181 262144 0.0037892216
181 370728 0.0026880053
181 524288 0.0018990709
181 741455 0.0013443289
181 1048576 9.50651E-4
181 1482910 6.722456E-4
181 2097152 4.7536608E-4
181 2965821 3.3614296E-4
181 4194304 2.3769318E-4

256 32 0.8048951
256 45 0.75719064
256 64 0.68773586
256 91 0.61188406
256 128 0.55497384
256 181 0.4997701
256 256 0.49294117
256 362 0.50292206
256 512 0.5543081
256 724 0.6214724
256 1024 0.31338027
256 1448 0.3558167
256 2048 0.25873154
256 2896 0.27888888
256 4096 0.17613792
256 5793 0.15230693
256 8192 0.10419133
256 11585 0.07956753
256 16384 0.05625676
256 23170 0.040684767
256 32768 0.029771062
256 46341 0.020989377
256 65536 0.01500228
256 92682 0.010674012
256 131072 0.0075308774
256 185364 0.0053496966
256 262144 0.0037881387
256 370728 0.002687462
256 524288 0.0018987993
256 741455 0.0013441929
256 1048576 9.50583E-4
256 1482910 6.722116E-4
256 2097152 4.7534908E-4
256 2965821 3.3613446E-4
256 4194304 2.3768893E-4

362 32 0.8517857
362 45 0.8083951
362 64 0.7464623
362 91 0.67782706
362 128 0.6252049
362 181 0.5569316
362 256 0.50292206
362 362 0.49238226
362 512 0.51892203
362 724 0.55258304
362 1024 0.27160406
362 1448 0.3141593
362 2048 0.23392858
362 2896 0.25945947
362 4096 0.1671903
362 5793 0.1466114
362 8192 0.10152011
362 11585 0.078108
362 16384 0.056139514
362 23170 0.040288992
362 32768 0.029582227
362 46341 0.02089891
362 65536 0.014947796
362 92682 0.010652179
362 131072 0.0075171953
362 185364 0.0053466433
362 262144 0.0037827995
362 370728 0.0026866943
362 524288 0.0018984157
362 741455 0.0013440009
362 1048576 9.50487E-4
362 1482910 6.7216356E-4
362 2097152 4.7532504E-4
362 2965821 3.3612244E-4
362 4194304 2.3768292E-4

512 32 0.8900369
512 45 0.84918916
512 64 0.8069686
512 91 0.74442595
512 128 0.67601883
512 181 0.6085383
512 256 0.5543081
512 362 0.51892203
512 512 0.4960861
512 724 0.5183955
512 1024 0.22874837
512 1448 0.26792645
512 2048 0.20402658
512 2896 0.23426306
512 4096 0.15531915
512 5793 0.13925116
512 8192 0.09790853
512 11585 0.07614717
512 16384 0.05497218
512 23170 0.039780404
512 32768 0.029301642
512 46341 0.020772235
512 65536 0.014883566
512 92682 0.010612499
512 131072 0.007501786
512 185364 0.0053369487
512 262144 0.0037806393
512 370728 0.002682915
512 524288 0.0018978731
512 741455 0.0013437292
512 1048576 9.5035107E-4
512 1482910 6.720956E-4
512 2097152 4.7529108E-4
512 2965821 3.3610544E-4
512 4194304 2.3767442E-4

724 32 0.92002654
724 45 0.8898305
724 64 0.85101783
724 91 0.80258304
724 128 0.74164706
724 181 0.68183833
724 256 0.6214724
724 362 0.55258304
724 512 0.5183955
724 724 0.5026971
724 1024 0.1941008
724 1448 0.22829492
724 2048 0.16992779
724 2896 0.20334439
724 4096 0.13972603
724 5793 0.12942441
724 8192 0.09291003
724 11585 0.07338913
724 16384 0.05372384
724 23170 0.039050728
724 32768 0.02893401
724 46341 0.020568175
724 65536 0.014792176
724 92682 0.010566999
724 131072 0.007473785
724 185364 0.005325495
724 262144 0.003773786
724 370728 0.0026813839
724 524288 0.001895202
724 741455 0.0013433453
724 1048576 9.5015904E-4
724 1482910 6.719995E-4
724 2097152 4.7524302E-4
724 2965821 3.3608143E-4
724 4194304 2.3766242E-4

1024 32 0.47001898
1024 45 0.4578257
1024 64 0.44189686
1024 91 0.41931716
1024 128 0.39173913
1024 181 0.35561097
1024 256 0.31338027
1024 362 0.27160406
1024 512 0.22874837
1024 724 0.1941008
1024 1024 0.18597263
1024 1448 0.1965587
1024 2048 0.135114
1024 2896 0.17100562
1024 4096 0.120535366
1024 5793 0.11652238
1024 8192 0.08630345
1024 11585 0.06964385
1024 16384 0.051769506
1024 23170 0.03807457
1024 32768 0.028111868
1024 46341 0.020311214
1024 65536 0.014648878
1024 92682 0.010213011
1024 131072 0.00744167
1024 185364 0.0053061927
1024 262144 0.003765684
1024 370728 0.0026765298
1024 524288 0.0018941197
1024 741455 0.0013414557
1024 1048576 9.498875E-4
1024 1482910 6.718637E-4
1024 2097152 4.7517507E-4
1024 2965821 3.3604744E-4
1024 4194304 2.3764542E-4

1448 32 0.47834912
1448 45 0.46955064
1448 64 0.45801324
1448 91 0.441054
1448 128 0.41956797
1448 181 0.39035034
1448 256 0.3558167
1448 362 0.3141593
1448 512 0.26792645
1448 724 0.22829492
1448 1024 0.1965587
1448 1448 0.18565999
1448 2048 0.11393818
1448 2896 0.13772455
1448 4096 0.09725731
1448 5793 0.10012433
1448 8192 0.077619836
1448 11585 0.06472258
1448 16384 0.048984855
1448 23170 0.036695644
1448 32768 0.027678728
1448 46341 0.019942662
1448 65536 0.0144665735
1448 92682 0.010400731
1448 131072 0.007395222
1448 185364 0.0052834433
1448 262144 0.003752039
1448 370728 0.0026710625
1448 524288 0.00189069
1448 741455 0.0013406901
1448 1048576 9.485516E-4
1448 1482910 6.7167176E-4
1448 2097152 4.7507908E-4
1448 2965821 3.3599942E-4
1448 4194304 2.376214E-4

2048 32 0.3224254
2048 45 0.31850788
2048 64 0.31199053
2048 91 0.30425832
2048 128 0.29351425
2048 181 0.2766502
2048 256 0.25873154
2048 362 0.23392858
2048 512 0.20402658
2048 724 0.16992779
2048 1024 0.135114
2048 1448 0.11393818
2048 2048 0.1024426
2048 2896 0.114022665
2048 4096 0.07460111
2048 5793 0.08068631
2048 8192 0.066536434
2048 11585 0.058198225
2048 16384 0.045642972
2048 23170 0.034819163
2048 32768 0.026621474
2048 46341 0.019426705
2048 65536 0.013818768
2048 92682 0.010043493
2048 131072 0.00732508
2048 185364 0.0050616297
2048 262144 0.0037359477
2048 370728 0.0026611297
2048 524288 0.0018866347
2048 741455 0.0013382632
2048 1048576 9.4800984E-4
2048 1482910 6.7072693E-4
2048 2097152 4.7494328E-4
2048 2965821 3.359315E-4
2048 4194304 2.3758743E-4

2896 32 0.3257006
2896 45 0.32289895
2896 64 0.3184584
2896 91 0.31256282
2896 128 0.30483124
2896 181 0.2934634
2896 256 0.27888888
2896 362 0.25945947
2896 512 0.23426306
2896 724 0.20334439
2896 1024 0.17100562
2896 1448 0.13772455
2896 2048 0.114022665
2896 2896 0.10447323
2896 4096 0.05516452
2896 5793 0.060550246
2896 8192 0.053148113
2896 11585 0.049837697
2896 16384 0.0410416
2896 23170 0.0323473
2896 32768 0.02532107
2896 46341 0.018726517
2896 65536 0.01383896
2896 92682 0.010075752
2896 131072 0.0072331787
2896 185364 0.00520031
2896 262144 0.0035410016
2896 370728 0.0026497368
2896 524288 0.0018798062
2896 741455 0.001335395
2896 1048576 9.462942E-4
2896 1482910 6.7034416E-4
2896 2097152 4.7427532E-4
2896 2965821 3.3583553E-4
2896 4194304 2.3753943E-4

4096 32 0.19655842
4096 45 0.19545785
4096 64 0.1936027
4096 91 0.19091995
4096 128 0.18758883
4096 181 0.18269005
4096 256 0.17613792
4096 362 0.1671903
4096 512 0.15531915
4096 724 0.13972603
4096 1024 0.120535366
4096 1448 0.09725731
4096 2048 0.07460111
4096 2896 0.05516452
4096 4096 0.048583638
4096 5793 0.04386568
4096 8192 0.03867817
4096 11585 0.039709166
4096 16384 0.0352134
4096 23170 0.029085973
4096 32768 0.023370951
4096 46341 0.017747596
4096 65536 0.0131782275
4096 92682 0.009772051
4096 131072 0.0069640293
4096 185364 0.0049984693
4096 262144 0.003677161
4096 370728 0.002630582
4096 524288 0.0018717519
4096 741455 0.0013305631
4096 1048576 9.442655E-4
4096 1482910 6.691307E-4
4096 2097152 4.7400448E-4
4096 2965821 3.3536315E-4
4096 4194304 2.3747153E-4

5793 32 0.16452001
5793 45 0.16381083
5793 64 0.16276686
5793 91 0.16116966
5793 128 0.1591485
5793 181 0.15622906
5793 256 0.15230693
5793 362 0.1466114
5793 512 0.13925116
5793 724 0.12942441
5793 1024 0.11652238
5793 1448 0.10012433
5793 2048 0.08068631
5793 2896 0.060550246
5793 4096 0.04386568
5793 5793 0.0367058
5793 8192 0.026410641
5793 11585 0.028268877
5793 16384 0.028031567
5793 23170 0.024936983
5793 32768 0.021139033
5793 46341 0.016496586
5793 65536 0.012661405
5793 92682 0.009466554
5793 131072 0.0069200587
5793 185364 0.0050383196
5793 262144 0.0035967678
5793 370728 0.002608102
5793 524288 0.0018584023
5793 741455 0.0013248649
5793 1048576 9.408489E-4
5793 1482910 6.676962E-4
5793 2097152 4.7314644E-4
5793 2965821 3.3517162E-4
5793 4194304 2.3713749E-4

8192 32 0.11007054
8192 45 0.10977535
8192 64 0.109159194
8192 91 0.10844101
8192 128 0.10747776
8192 181 0.10608052
8192 256 0.10419133
8192 362 0.10152011
8192 512 0.09790853
8192 724 0.09291003
8192 1024 0.08630345
8192 1448 0.077619836
8192 2048 0.066536434
8192 2896 0.053148113
8192 4096 0.03867817
8192 5793 0.026410641
8192 8192 0.020394335
8192 11585 0.01795196
8192 16384 0.019728169
8192 23170 0.01984056
8192 32768 0.018089263
8192 46341 0.01483193
8192 65536 0.01169194
8192 92682 0.0089539215
8192 131072 0.0065926095
8192 185364 0.004908191
8192 262144 0.00356226
8192 370728 0.002573116
8192 524288 0.0018423296
8192 741455 0.0013152893
8192 1048576 9.3682046E-4
8192 1482910 6.652807E-4
8192 2097152 4.7213232E-4
8192 2965821 3.34565E-4
8192 4194304 2.3700212E-4

11585 32 0.08273784
11585 45 0.08255934
11585 64 0.08225294
11585 91 0.08189138
11585 128 0.081376486
11585 181 0.08058483
11585 256 0.07956753
11585 362 0.078108
11585 512 0.07614717
11585 724 0.07338913
11585 1024 0.06964385
11585 1448 0.06472258
11585 2048 0.058198225
11585 2896 0.049837697
11585 4096 0.039709166
11585 5793 0.028268877
11585 8192 0.01795196
11585 11585 0.013242403
11585 16384 0.011781743
11585 23170 0.013854919
11585 32768 0.014407792
11585 46341 0.012721842
11585 65536 0.01056938
11585 92682 0.008344123
11585 131072 0.006329957
11585 185364 0.0047327452
11585 262144 0.0034629393
11585 370728 0.0025267387
11585 524288 0.0018176016
11585 741455 0.001304051
11585 1048576 9.3004917E-4
11585 1482910 6.62432E-4
11585 2097152 4.7042422E-4
11585 2965821 3.338479E-4
11585 4194304 2.3657316E-4

16384 32 0.05848666
16384 45 0.058379497
16384 64 0.058251247
16384 91 0.05803436
16384 128 0.05778316
16384 181 0.057417136
16384 256 0.05625676
16384 362 0.056139514
16384 512 0.05497218
16384 724 0.05372384
16384 1024 0.051769506
16384 1448 0.048984855
16384 2048 0.045642972
16384 2896 0.0410416
16384 4096 0.0352134
16384 5793 0.028031567
16384 8192 0.019728169
16384 11585 0.011781743
16384 16384 0.00820973
16384 23170 0.007870651
16384 32768 0.010056969
16384 46341 0.0101302555
16384 65536 0.0090541765
16384 92682 0.0075011
16384 131072 0.0058526727
16384 185364 0.0044907955
16384 262144 0.0033465459
16384 370728 0.0024618325
16384 524288 0.0017848226
16384 741455 0.0012865564
16384 1048576 9.221021E-4
16384 1482910 6.576437E-4
16384 2097152 4.684098E-4
16384 2965821 3.3264E-4
16384 4194304 2.3606604E-4

23170 32 0.041465517
23170 45 0.041442294
23170 64 0.04136536
23170 91 0.041274346
23170 128 0.04112294
23170 181 0.04094394
23170 256 0.040684767
23170 362 0.040288992
23170 512 0.039780404
23170 724 0.039050728
23170 1024 0.03807457
23170 1448 0.036695644
23170 2048 0.034819163
23170 2896 0.0323473
23170 4096 0.029085973
23170 5793 0.024936983
23170 8192 0.01984056
23170 11585 0.013854919
23170 16384 0.007870651
23170 23170 0.0047606714
23170 32768 0.00546875
23170 46341 0.007069588
23170 65536 0.007200352
23170 92682 0.006423824
23170 131072 0.0052846214
23170 185364 0.004172501
23170 262144 0.0031765224
23170 370728 0.0023739769
23170 524288 0.0017391352
23170 741455 0.0012634984
23170 1048576 9.097322E-4
23170 1482910 6.5202464E-4
23170 2097152 4.6502415E-4
23170 2965821 3.3121568E-4
23170 4194304 2.3521199E-4

32768 32 0.030184768
32768 45 0.030145379
32768 64 0.030124886
32768 91 0.030069696
32768 128 0.030005472
32768 181 0.0298965
32768 256 0.029771062
32768 362 0.029582227
32768 512 0.029301642
32768 724 0.02893401
32768 1024 0.028111868
32768 1448 0.027678728
32768 2048 0.026621474
32768 2896 0.02532107
32768 4096 0.023370951
32768 5793 0.021139033
32768 8192 0.018089263
32768 11585 0.014407792
32768 16384 0.010056969
32768 23170 0.00546875
32768 32768 0.0028611103
32768 46341 0.00370258
32768 65536 0.0050273645
32768 92682 0.0051200497
32768 131072 0.0045264224
32768 185364 0.0037505156
32768 262144 0.0029500525
32768 370728 0.0022528216
32768 524288 0.0016766776
32768 741455 0.0012309147
32768 1048576 8.933344E-4
32768 1482910 6.432773E-4
32768 2097152 4.610506E-4
32768 2965821 3.2882154E-4
32768 4194304 2.3420478E-4

46341 32 0.021198593
46341 45 0.021192653
46341 64 0.021162424
46341 91 0.021150118
46341 128 0.021111757
46341 181 0.021066207
46341 256 0.020989377
46341 362 0.02089891
46341 512 0.020772235
46341 724 0.020568175
46341 1024 0.020311214
46341 1448 0.019942662
46341 2048 0.019426705
46341 2896 0.018726517
46341 4096 0.017747596
46341 5793 0.016496586
46341 8192 0.01483193
46341 11585 0.012721842
46341 16384 0.0101302555
46341 23170 0.007069588
46341 32768 0.00370258
46341 46341 0.0017965041
46341 65536 0.0026118436
46341 92682 0.003571403
46341 131072 0.003600115
46341 185364 0.0032110072
46341 262144 0.002652334
46341 370728 0.0020934287
46341 524288 0.0015914073
46341 741455 0.0011868585
46341 1048576 8.703872E-4
46341 1482910 6.3168263E-4
46341 2097152 4.5486545E-4
46341 2965821 3.260119E-4
46341 4194304 2.3251191E-4

65536 32 0.015100814
65536 45 0.015096296
65536 64 0.015091924
65536 91 0.015070477
65536 128 0.015061984
65536 181 0.015034619
65536 256 0.01500228
65536 362 0.014947796
65536 512 0.014883566
65536 724 0.014792176
65536 1024 0.014648878
65536 1448 0.0144665735
65536 2048 0.013818768
65536 2896 0.01383896
65536 4096 0.0131782275
65536 5793 0.012661405
65536 8192 0.01169194
65536 11585 0.01056938
65536 16384 0.0090541765
65536 23170 0.007200352
65536 32768 0.0050273645
65536 46341 0.0026118436
65536 65536 0.0010589762
65536 92682 0.0018379936
65536 131072 0.0025131481
65536 185364 0.0025592074
65536 262144 0.0022689959
65536 370728 0.0018823551
65536 524288 0.0014787512
65536 741455 0.0011266572
65536 1048576 8.392349E-4
65536 1482910 6.1545655E-4
65536 2097152 4.4671303E-4
65536 2965821 3.2167134E-4
65536 4194304 2.305252E-4

92682 32 0.010721373
92682 45 0.01071987
92682 64 0.010717674
92682 91 0.010714555
92682 128 0.010699509
92682 181 0.010693402
92682 256 0.010674012
92682 362 0.010652179
92682 512 0.010612499
92682 724 0.010566999
92682 1024 0.010213011
92682 1448 0.010400731
92682 2048 0.010043493
92682 2896 0.010075752
92682 4096 0.009772051
92682 5793 0.009466554
92682 8192 0.0089539215
92682 11585 0.008344123
92682 16384 0.0075011
92682 23170 0.006423824
92682 32768 0.0051200497
92682 46341 0.003571403
92682 65536 0.0018379936
92682 92682 6.743561E-4
92682 131072 0.0012938431
92682 185364 0.001783171
92682 262144 0.0018101932
92682 370728 0.0016147757
92682 524288 0.0013295665
92682 741455 0.0010467131
92682 1048576 7.9657853E-4
92682 1482910 5.934285E-4
92682 2097152 4.3519321E-4
92682 2965821 3.1587368E-4
92682 4194304 2.2743263E-4

131072 32 0.007551372
131072 45 0.0075506233
131072 64 0.0075495294
131072 91 0.0075479755
131072 128 0.007546609
131072 181 0.0075351805
131072 256 0.0075308774
131072 362 0.0075171953
131072 512 0.007501786
131072 724 0.007473785
131072 1024 0.00744167
131072 1448 0.007395222
131072 2048 0.00732508
131072 2896 0.0072331787
131072 4096 0.0069640293
131072 5793 0.0069200587
131072 8192 0.0065926095
131072 11585 0.006329957
131072 16384 0.0058526727
131072 23170 0.0052846214
131072 32768 0.0045264224
131072 46341 0.003600115
131072 65536 0.0025131481
131072 92682 0.0012938431
131072 131072 4.0130923E-4
131072 185364 9.18359E-4
131072 262144 0.0012613996
131072 370728 0.0012843814
131072 524288 0.0011399876
131072 741455 9.412911E-4
131072 1048576 7.401373E-4
131072 1482910 5.63204E-4
131072 2097152 4.1961708E-4
131072 2965821 3.0776026E-4
131072 4194304 2.2333329E-4

185364 32 0.005361554
185364 45 0.0053611784
185364 64 0.005360629
185364 91 0.0053598485
185364 128 0.0053587793
185364 181 0.0053572487
185364 256 0.0053496966
185364 362 0.0053466433
185364 512 0.0053369487
185364 724 0.005325495
185364 1024 0.0053061927
185364 1448 0.0052834433
185364 2048 0.0050616297
185364 2896 0.00520031
185364 4096 0.0049984693
185364 5793 0.0050383196
185364 8192 0.004908191
185364 11585 0.0047327452
185364 16384 0.0044907955
185364 23170 0.004172501
185364 32768 0.0037505156
185364 46341 0.0032110072
185364 65536 0.0025592074
185364 92682 0.001783171
185364 131072 9.18359E-4
185364 185364 2.2253633E-4
185364 262144 6.4892985E-4
185364 370728 8.962578E-4
185364 524288 9.0537587E-4
185364 741455 8.072791E-4
185364 1048576 6.653495E-4
185364 1482910 5.2341586E-4
185364 2097152 3.9828892E-4
185364 2965821 2.967457E-4
185364 4194304 2.175965E-4

262144 32 0.003791375
262144 45 0.0037911872
262144 64 0.0037909125
262144 91 0.0037905222
262144 128 0.0037899874
262144 181 0.0037892216
262144 256 0.0037881387
262144 362 0.0037827995
262144 512 0.0037806393
262144 724 0.003773786
262144 1024 0.003765684
262144 1448 0.003752039
262144 2048 0.0037359477
262144 2896 0.0035410016
262144 4096 0.003677161
262144 5793 0.0035967678
262144 8192 0.00356226
262144 11585 0.0034629393
262144 16384 0.0033465459
262144 23170 0.0031765224
262144 32768 0.0029500525
262144 46341 0.002652334
262144 65536 0.0022689959
262144 92682 0.0018101932
262144 131072 0.0012613996
262144 185364 6.4892985E-4
262144 262144 1.317983E-4
262144 370728 4.6060013E-4
262144 524288 6.3184265E-4
262144 741455 6.4199074E-4
262144 1048576 5.706796E-4
262144 1482910 4.705304E-4
262144 2097152 3.7002595E-4
262144 2965821 2.8163273E-4
262144 4194304 2.0980844E-4

370728 32 0.0026890857
370728 45 0.0026889914
370728 64 0.0026888535
370728 91 0.0026886577
370728 128 0.0026883895
370728 181 0.0026880053
370728 256 0.002687462
370728 362 0.0026866943
370728 512 0.002682915
370728 724 0.0026813839
370728 1024 0.0026765298
370728 1448 0.0026710625
370728 2048 0.0026611297
370728 2896 0.0026497368
370728 4096 0.002630582
370728 5793 0.002608102
370728 8192 0.002573116
370728 11585 0.0025267387
370728 16384 0.0024618325
370728 23170 0.0023739769
370728 32768 0.0022528216
370728 46341 0.0020934287
370728 65536 0.0018823551
370728 92682 0.0016147757
370728 131072 0.0012843814
370728 185364 8.962578E-4
370728 262144 4.6060013E-4
370728 370728 7.849442E-5
370728 524288 3.2502285E-4
370728 741455 4.481285E-4
370728 1048576 4.5381463E-4
370728 1482910 4.0358517E-4
370728 2097152 3.32715E-4
370728 2965821 2.617077E-4
370728 4194304 1.9914437E-4

524288 32 0.0018996105
524288 45 0.0018995635
524288 64 0.0018994946
524288 91 0.0018993968
524288 128 0.0018992628
524288 181 0.0018990709
524288 256 0.0018987993
524288 362 0.0018984157
524288 512 0.0018978731
524288 724 0.001895202
524288 1024 0.0018941197
524288 1448 0.00189069
524288 2048 0.0018866347
524288 2896 0.0018798062
524288 4096 0.0018717519
524288 5793 0.0018584023
524288 8192 0.0018423296
524288 11585 0.0018176016
524288 16384 0.0017848226
524288 23170 0.0017391352
524288 32768 0.0016766776
524288 46341 0.0015914073
524288 65536 0.0014787512
524288 92682 0.0013295665
524288 131072 0.0011399876
524288 185364 9.0537587E-4
524288 262144 6.3184265E-4
524288 370728 3.2502285E-4
524288 524288 4.835138E-5
524288 741455 2.3029988E-4
524288 1048576 3.16811E-4
524288 1482910 3.2099505E-4
524288 2097152 2.8541588E-4
524288 2965821 2.3529364E-4
524288 4194304 1.8503409E-4

741455 32 0.0013445991
741455 45 0.0013445754
741455 64 0.001344541
741455 91 0.0013444921
741455 128 0.0013444249
741455 181 0.0013443289
741455 256 0.0013441929
741455 362 0.0013440009
741455 512 0.0013437292
741455 724 0.0013433453
741455 1024 0.0013414557
741455 1448 0.0013406901
741455 2048 0.0013382632
741455 2896 0.001335395
741455 4096 0.0013305631
741455 5793 0.0013248649
741455 8192 0.0013152893
741455 11585 0.001304051
741455 16384 0.0012865564
741455 23170 0.0012634984
741455 32768 0.0012309147
741455 46341 0.0011868585
741455 65536 0.0011266572
741455 92682 0.0010467131
741455 131072 9.412911E-4
741455 185364 8.072791E-4
741455 262144 6.4199074E-4
741455 370728 4.481285E-4
741455 524288 2.3029988E-4
741455 741455 2.7243766E-5
741455 1048576 1.627348E-4
741455 1482910 2.241091E-4
741455 2097152 2.26872E-4
741455 2965821 2.0179247E-4
741455 4194304 1.6635747E-4

1048576 32 9.507861E-4
1048576 45 9.507743E-4
1048576 64 9.5075706E-4
1048576 91 9.507326E-4
1048576 128 9.5069903E-4
1048576 181 9.50651E-4
1048576 256 9.50583E-4
1048576 362 9.50487E-4
1048576 512 9.5035107E-4
1048576 724 9.5015904E-4
1048576 1024 9.498875E-4
1048576 1448 9.485516E-4
1048576 2048 9.4800984E-4
1048576 2896 9.462942E-4
1048576 4096 9.442655E-4
1048576 5793 9.408489E-4
1048576 8192 9.3682046E-4
1048576 11585 9.3004917E-4
1048576 16384 9.221021E-4
1048576 23170 9.097322E-4
1048576 32768 8.933344E-4
1048576 46341 8.703872E-4
1048576 65536 8.392349E-4
1048576 92682 7.9657853E-4
1048576 131072 7.401373E-4
1048576 185364 6.653495E-4
1048576 262144 5.706796E-4
1048576 370728 4.5381463E-4
1048576 524288 3.16811E-4
1048576 741455 1.627348E-4
1048576 1048576 2.2554419E-5
1048576 1482910 1.1511035E-4
1048576 2097152 1.5837362E-4
1048576 2965821 1.604725E-4
1048576 4194304 1.426888E-4

1482910 32 6.723131E-4
1482910 45 6.723072E-4
1482910 64 6.722986E-4
1482910 91 6.722864E-4
1482910 128 6.722696E-4
1482910 181 6.722456E-4
1482910 256 6.722116E-4
1482910 362 6.7216356E-4
1482910 512 6.720956E-4
1482910 724 6.719995E-4
1482910 1024 6.718637E-4
1482910 1448 6.7167176E-4
1482910 2048 6.7072693E-4
1482910 2896 6.7034416E-4
1482910 4096 6.691307E-4
1482910 5793 6.676962E-4
1482910 8192 6.652807E-4
1482910 11585 6.62432E-4
1482910 16384 6.576437E-4
1482910 23170 6.5202464E-4
1482910 32768 6.432773E-4
1482910 46341 6.3168263E-4
1482910 65536 6.1545655E-4
1482910 92682 5.934285E-4
1482910 131072 5.63204E-4
1482910 185364 5.2341586E-4
1482910 262144 4.705304E-4
1482910 370728 4.0358517E-4
1482910 524288 3.2099505E-4
1482910 741455 2.241091E-4
1482910 1048576 1.1511035E-4
1482910 1482910 9.7780785E-6
1482910 2097152 8.139529E-5
1482910 2965821 1.1207695E-4
1482910 4194304 1.1345358E-4

2097152 32 4.7539984E-4
2097152 45 4.753969E-4
2097152 64 4.753926E-4
2097152 91 4.7538648E-4
2097152 128 4.753781E-4
2097152 181 4.7536608E-4
2097152 256 4.7534908E-4
2097152 362 4.7532504E-4
2097152 512 4.7529108E-4
2097152 724 4.7524302E-4
2097152 1024 4.7517507E-4
2097152 1448 4.7507908E-4
2097152 2048 4.7494328E-4
2097152 2896 4.7427532E-4
2097152 4096 4.7400448E-4
2097152 5793 4.7314644E-4
2097152 8192 4.7213232E-4
2097152 11585 4.7042422E-4
2097152 16384 4.684098E-4
2097152 23170 4.6502415E-4
2097152 32768 4.610506E-4
2097152 46341 4.5486545E-4
2097152 65536 4.4671303E-4
2097152 92682 4.3519321E-4
2097152 131072 4.1961708E-4
2097152 185364 3.9828892E-4
2097152 262144 3.7002595E-4
2097152 370728 3.32715E-4
2097152 524288 2.8541588E-4
2097152 741455 2.26872E-4
2097152 1048576 1.5837362E-4
2097152 1482910 8.139529E-5
2097152 2097152 6.961826E-6
2097152 2965821 5.7495887E-5
2097152 4194304 7.9234465E-5

2965821 32 3.3615984E-4
2965821 45 3.3615838E-4
2965821 64 3.3615623E-4
2965821 91 3.3615314E-4
2965821 128 3.3614895E-4
2965821 181 3.3614296E-4
2965821 256 3.3613446E-4
2965821 362 3.3612244E-4
2965821 512 3.3610544E-4
2965821 724 3.3608143E-4
2965821 1024 3.3604744E-4
2965821 1448 3.3599942E-4
2965821 2048 3.359315E-4
2965821 2896 3.3583553E-4
2965821 4096 3.3536315E-4
2965821 5793 3.3517162E-4
2965821 8192 3.34565E-4
2965821 11585 3.338479E-4
2965821 16384 3.3264E-4
2965821 23170 3.3121568E-4
2965821 32768 3.2882154E-4
2965821 46341 3.260119E-4
2965821 65536 3.2167134E-4
2965821 92682 3.1587368E-4
2965821 131072 3.0776026E-4
2965821 185364 2.967457E-4
2965821 262144 2.8163273E-4
2965821 370728 2.617077E-4
2965821 524288 2.3529364E-4
2965821 741455 2.0179247E-4
2965821 1048576 1.604725E-4
2965821 1482910 1.1207695E-4
2965821 2097152 5.7495887E-5
2965821 2965821 5.141917E-6
2965821 4194304 4.0697625E-5

4194304 32 2.3770162E-4
4194304 45 2.377009E-4
4194304 64 2.3769982E-4
4194304 91 2.3769827E-4
4194304 128 2.3769618E-4
4194304 181 2.3769318E-4
4194304 256 2.3768893E-4
4194304 362 2.3768292E-4
4194304 512 2.3767442E-4
4194304 724 2.3766242E-4
4194304 1024 2.3764542E-4
4194304 1448 2.376214E-4
4194304 2048 2.3758743E-4
4194304 2896 2.3753943E-4
4194304 4096 2.3747153E-4
4194304 5793 2.3713749E-4
4194304 8192 2.3700212E-4
4194304 11585 2.3657316E-4
4194304 16384 2.3606604E-4
4194304 23170 2.3521199E-4
4194304 32768 2.3420478E-4
4194304 46341 2.3251191E-4
4194304 65536 2.305252E-4
4194304 92682 2.2743263E-4
4194304 131072 2.2333329E-4
4194304 185364 2.175965E-4
4194304 262144 2.0980844E-4
4194304 370728 1.9914437E-4
4194304 524288 1.8503409E-4
4194304 741455 1.6635747E-4
4194304 1048576 1.426888E-4
4194304 1482910 1.1345358E-4
4194304 2097152 7.9234465E-5
4194304 2965821 4.0697625E-5
4194304 4194304 3.8981448E-6

==> ember_scaling.dat <==
n	Brute	VPMV	VPMV_Build	VP_Speedup	LZJD_Brute	LZJD_VPMV	LZJD_VPMV_build	LZJD_advntg 	DCI 	DCI_Build	DCI_Speedup
64	1067467	774553	42	1.378171668	141081	227155	5	3.409799476	4286909	5547	0.052988062
128	2553585	2789422	61	0.915453094	187797	189721	10	14.70275826	1471203	1640	0.128956371
256	4769670	9172307	147	0.520007671	375851	378525	22	24.23170728	1227894	1887	0.308271724
512	10889809	20686622	210	0.526417943	752340	735327	43	28.13254783	1445168	1948	0.50881766
1024	23743827	46499858	410	0.510621495	1523444	1489090	64	31.22702993	1915251	2006	0.777490783
2048	50570194	75519149	597	0.669634055	3307376	2804684	96	26.92608116	1635909	2601	1.714449887
4096	100728202	124879855	706	0.806600889	6559902	6537427	164	19.10229437	1819184	3069	3.593604055
8192	209014839	201215081	2054	1.038763287	13354646	11616575	271	17.32137751	2583990	5048	4.495595958
16384	465873892	353173781	5308	1.319106675	28410762	19548404	497	18.06662994	3113097	9505	6.279407291
32768	945797932	663382562	10952	1.42572022	59185943	36447208	1671	18.20119012	4841691	15510	7.527784817
65536	2076364376	1270254347	19038	1.634605212	114995927	71599926	2386	17.74100084	8138906	27777	8.797242037
131072	4234957626	2141193187	34700	1.977849384	230722322	137412263	5692	15.58225693	6571553	43864	20.91016583
262144	8469915252	5484375119	187537	1.544371978	463024171	261753852	8412	20.95241417	11948262	73425	21.90727421
524288	16939830504	9880073978	373466	1.714544905	929118685	497931983	26260	19.84221604	20305551	138922	24.52196362

==> entropy_var.dat <==
Entropy	EBWT	BWMD	LZJD
0	8.30E-04	0.9920657	1
0.05	8.30E-04	0.97902006	0.99985343
0.1	8.29E-04	0.9748961	0.9997801
0.15	8.29E-04	0.96944684	0.9994624
0.2	8.26E-04	0.9680888	0.9986055
0.25	8.26E-04	0.9583175	0.99850786
0.3	8.30E-04	0.9492075	0.9982625
0.35	8.30E-04	0.9445847	0.99789506
0.4	8.19E-04	0.93263537	0.9971582
0.45	8.19E-04	0.9238697	0.99615055
0.5	8.11E-04	0.9217879	0.9955586
0.55	8.11E-04	0.90789276	0.9945223
0.6	8.29E-04	0.89235395	0.99222094
0.65	8.29E-04	0.8783457	0.9893339
0.7	8.10E-04	0.8562887	0.9856022
0.75	8.10E-04	0.8308515	0.9828797
0.8	7.67E-04	0.80737054	0.974244
0.85	7.67E-04	0.7851915	0.9708446
0.9	7.16E-04	0.7621535	0.9629243
0.95	7.16E-04	0.73206383	0.9575146
1	6.93E-04	0.7026816	0.949361

==> lzjd_rand.dat <==
x y z
32 32 0.8260919
32 45 0.7902108
32 64 0.8309173
32 91 0.813736
32 128 0.8316995
32 181 0.8401887
32 256 0.8813209
32 362 0.9006195
32 512 0.924401
32 724 0.9446405
32 1024 0.95071775
32 1448 0.96727747
32 2048 0.97728795
32 2896 0.98306084
32 4096 0.98768586
32 5793 0.99040836
32 8192 0.9930239
32 11585 0.9950447
32 16384 0.9960426
32 23170 0.99712807
32 32768 0.9978055
32 46341 0.99839205
32 65536 0.9988234
32 92682 0.9991616
32 131072 0.99939305
32 185364 0.9995594
32 262144 0.99968594
32 370728 0.9997732
32 524288 0.9998322
32 741455 0.9998801
32 1048576 0.99991214

45 32 0.7902108
45 45 0.74827784
45 64 0.7738152
45 91 0.79831517
45 128 0.7944282
45 181 0.81087947
45 256 0.8488725
45 362 0.8713368
45 512 0.9047521
45 724 0.92985386
45 1024 0.9444142
45 1448 0.9604908
45 2048 0.97133154
45 2896 0.97857654
45 4096 0.98371065
45 5793 0.98750603
45 8192 0.9905519
45 11585 0.99309045
45 16384 0.99468774
45 23170 0.99614185
45 32768 0.99703187
45 46341 0.99780387
45 65536 0.99842703
45 92682 0.9988625
45 131072 0.9991704
45 185364 0.99940044
45 262144 0.9995749
45 370728 0.99969053
45 524288 0.9997748
45 741455 0.9998376
45 1048576 0.9998809

64 32 0.8309173
64 45 0.7738152
64 64 0.77749735
64 91 0.7727343
64 128 0.7686269
64 181 0.7792397
64 256 0.8162674
64 362 0.8381683
64 512 0.88097626
64 724 0.9127026
64 1024 0.93653315
64 1448 0.9501575
64 2048 0.9626491
64 2896 0.97255415
64 4096 0.9785077
64 5793 0.9848131
64 8192 0.98802984
64 11585 0.9906581
64 16384 0.99295306
64 23170 0.9946947
64 32768 0.996087
64 46341 0.99707216
64 65536 0.99786466
64 92682 0.9984306
64 131072 0.9988884
64 185364 0.9991925
64 262144 0.99942386
64 370728 0.99958485
64 524288 0.9996965
64 741455 0.9997852
64 1048576 0.99983996

91 32 0.813736
91 45 0.79831517
91 64 0.7727343
91 91 0.7186887
91 128 0.747727
91 181 0.7660201
91 256 0.7858955
91 362 0.82837504
91 512 0.8621107
91 724 0.8945256
91 1024 0.9187997
91 1448 0.9413353
91 2048 0.95172167
91 2896 0.9646873
91 4096 0.9738282
91 5793 0.979265
91 8192 0.9836444
91 11585 0.98813057
91 16384 0.990557
91 23170 0.9929594
91 32768 0.9948049
91 46341 0.99605274
91 65536 0.9971372
91 92682 0.997961
91 131072 0.9984908
91 185364 0.99894345
91 262144 0.9992241
91 370728 0.9994424
91 524288 0.99958915
91 741455 0.999702
91 1048576 0.9997869

128 32 0.8316995
128 45 0.7944282
128 64 0.7686269
128 91 0.747727
128 128 0.7362846
128 181 0.7474997
128 256 0.77411234
128 362 0.80334955
128 512 0.85059917
128 724 0.8832772
128 1024 0.9104693
128 1448 0.9343608
128 2048 0.9466305
128 2896 0.95839435
128 4096 0.96713
128 5793 0.9751378
128 8192 0.9793071
128 11585 0.9845709
128 16384 0.9880093
128 23170 0.99072737
128 32768 0.99302113
128 46341 0.994799
128 65536 0.99624366
128 92682 0.9972614
128 131072 0.9980342
128 185364 0.9985569
128 262144 0.99898225
128 370728 0.9992617
128 524288 0.9994646
128 741455 0.9996062
128 1048576 0.9997183

181 32 0.8401887
181 45 0.81087947
181 64 0.7792397
181 91 0.7660201
181 128 0.7474997
181 181 0.76042837
181 256 0.7687502
181 362 0.79485005
181 512 0.84529245
181 724 0.86739993
181 1024 0.8986909
181 1448 0.9183349
181 2048 0.9372064
181 2896 0.95084625
181 4096 0.9607963
181 5793 0.9679631
181 8192 0.9747318
181 11585 0.9797388
181 16384 0.9844466
181 23170 0.9876944
181 32768 0.9907696
181 46341 0.993075
181 65536 0.994972
181 92682 0.99637234
181 131072 0.99735826
181 185364 0.99809337
181 262144 0.9986374
181 370728 0.99901277
181 524288 0.9992838
181 741455 0.99947953
181 1048576 0.99961907

256 32 0.8813209
256 45 0.8488725
256 64 0.8162674
256 91 0.7858955
256 128 0.77411234
256 181 0.7687502
256 256 0.79372084
256 362 0.8002229
256 512 0.8339483
256 724 0.86158293
256 1024 0.88536966
256 1448 0.90801036
256 2048 0.9285244
256 2896 0.9414358
256 4096 0.9525987
256 5793 0.96056664
256 8192 0.9672382
256 11585 0.9739505
256 16384 0.97955906
256 23170 0.9839919
256 32768 0.98789173
256 46341 0.9908663
256 65536 0.993245
256 92682 0.9951301
256 131072 0.9964766
256 185364 0.9974744
256 262144 0.9981744
256 370728 0.9986759
256 524288 0.9990413
256 741455 0.99930775
256 1048576 0.99949646

362 32 0.9006195
362 45 0.8713368
362 64 0.8381683
362 91 0.82837504
362 128 0.80334955
362 181 0.79485005
362 256 0.8002229
362 362 0.81796366
362 512 0.8364661
362 724 0.8646751
362 1024 0.8810004
362 1448 0.90339136
362 2048 0.9167399
362 2896 0.93198293
362 4096 0.940259
362 5793 0.950488
362 8192 0.959979
362 11585 0.9668362
362 16384 0.97302103
362 23170 0.97832537
362 32768 0.9836035
362 46341 0.98774105
362 65536 0.991093
362 92682 0.9934701
362 131072 0.9952846
362 185364 0.9966034
362 262144 0.9975594
362 370728 0.9982266
362 524288 0.9987204
362 741455 0.99906915
362 1048576 0.99932116

512 32 0.924401
512 45 0.9047521
512 64 0.88097626
512 91 0.8621107
512 128 0.85059917
512 181 0.84529245
512 256 0.8339483
512 362 0.8364661
512 512 0.85068655
512 724 0.86248976
512 1024 0.8773864
512 1448 0.89904714
512 2048 0.9082839
512 2896 0.92011416
512 4096 0.9323958
512 5793 0.94075423
512 8192 0.94888777
512 11585 0.9564581
512 16384 0.96400183
512 23170 0.97156197
512 32768 0.9777536
512 46341 0.98358285
512 65536 0.9880226
512 92682 0.9912142
512 131072 0.993689
512 185364 0.99542487
512 262144 0.9967038
512 370728 0.9976095
512 524288 0.99827445
512 741455 0.9987397
512 1048576 0.99908555

724 32 0.9446405
724 45 0.92985386
724 64 0.9127026
724 91 0.8945256
724 128 0.8832772
724 181 0.86739993
724 256 0.86158293
724 362 0.8646751
724 512 0.86248976
724 724 0.8704594
724 1024 0.8808839
724 1448 0.8883672
724 2048 0.89666456
724 2896 0.9061521
724 4096 0.91575944
724 5793 0.9232203
724 8192 0.93396354
724 11585 0.94296765
724 16384 0.9525032
724 23170 0.96207917
724 32768 0.97039384
724 46341 0.97811025
724 65536 0.98377526
724 92682 0.98820865
724 131072 0.9914178
724 185364 0.99391043
724 262144 0.9955524
724 370728 0.9967885
724 524288 0.9976502
724 741455 0.99829215
724 1048576 0.99875474

1024 32 0.95071775
1024 45 0.9444142
1024 64 0.93653315
1024 91 0.9187997
1024 128 0.9104693
1024 181 0.8986909
1024 256 0.88536966
1024 362 0.8810004
1024 512 0.8773864
1024 724 0.8808839
1024 1024 0.87658024
1024 1448 0.8838999
1024 2048 0.88726526
1024 2896 0.8902863
1024 4096 0.8953547
1024 5793 0.9051962
1024 8192 0.9139338
1024 11585 0.92612517
1024 16384 0.9375142
1024 23170 0.949078
1024 32768 0.9606065
1024 46341 0.9703822
1024 65536 0.9781032
1024 92682 0.98397815
1024 131072 0.98857707
1024 185364 0.9917378
1024 262144 0.99394673
1024 370728 0.99561375
1024 524288 0.9968062
1024 741455 0.99766946
1024 1048576 0.998311

1448 32 0.96727747
1448 45 0.9604908
1448 64 0.9501575
1448 91 0.9413353
1448 128 0.9343608
1448 181 0.9183349
1448 256 0.90801036
1448 362 0.90339136
1448 512 0.89904714
1448 724 0.8883672
1448 1024 0.8838999
1448 1448 0.874111
1448 2048 0.8756067
1448 2896 0.87223643
1448 4096 0.8760871
1448 5793 0.88197243
1448 8192 0.88920856
1448 11585 0.9039382
1448 16384 0.91671383
1448 23170 0.9330615
1448 32768 0.9471308
1448 46341 0.96022326
1448 65536 0.9704789
1448 92682 0.9786961
1448 131072 0.98449403
1448 185364 0.9887409
1448 262144 0.99181443
1448 370728 0.994091
1448 524288 0.99567384
1448 741455 0.9968421
1448 1048576 0.99767965

2048 32 0.97728795
2048 45 0.97133154
2048 64 0.9626491
2048 91 0.95172167
2048 128 0.9466305
2048 181 0.9372064
2048 256 0.9285244
2048 362 0.9167399
2048 512 0.9082839
2048 724 0.89666456
2048 1024 0.88726526
2048 1448 0.8756067
2048 2048 0.8622081
2048 2896 0.8532555
2048 4096 0.8509354
2048 5793 0.85040826
2048 8192 0.8603646
2048 11585 0.87603104
2048 16384 0.8928682
2048 23170 0.9112403
2048 32768 0.930205
2048 46341 0.94707996
2048 65536 0.96088845
2048 92682 0.9715351
2048 131072 0.9792962
2048 185364 0.98503274
2048 262144 0.98902017
2048 370728 0.992016
2048 524288 0.9941583
2048 741455 0.9957386
2048 1048576 0.9968382

2896 32 0.98306084
2896 45 0.97857654
2896 64 0.97255415
2896 91 0.9646873
2896 128 0.95839435
2896 181 0.95084625
2896 256 0.9414358
2896 362 0.93198293
2896 512 0.92011416
2896 724 0.9061521
2896 1024 0.8902863
2896 1448 0.87223643
2896 2048 0.8532555
2896 2896 0.83625287
2896 4096 0.8267914
2896 5793 0.8230386
2896 8192 0.82739484
2896 11585 0.840483
2896 16384 0.86312026
2896 23170 0.88447165
2896 32768 0.9100893
2896 46341 0.9301555
2896 65536 0.94837666
2896 92682 0.9623572
2896 131072 0.97257656
2896 185364 0.9800514
2896 262144 0.9853987
2896 370728 0.9892686
2896 524288 0.99216557
2896 741455 0.9942042
2896 1048576 0.99569535

4096 32 0.98768586
4096 45 0.98371065
4096 64 0.9785077
4096 91 0.9738282
4096 128 0.96713
4096 181 0.9607963
4096 256 0.9525987
4096 362 0.940259
4096 512 0.9323958
4096 724 0.91575944
4096 1024 0.8953547
4096 1448 0.8760871
4096 2048 0.8509354
4096 2896 0.8267914
4096 4096 0.80713636
4096 5793 0.7974274
4096 8192 0.79868996
4096 11585 0.8077247
4096 16384 0.82829833
4096 23170 0.854001
4096 32768 0.8833474
4096 46341 0.91075104
4096 65536 0.93358
4096 92682 0.95099914
4096 131072 0.9644442
4096 185364 0.97385687
4096 262144 0.98093706
4096 370728 0.9858263
4096 524288 0.9895439
4096 741455 0.9921812
4096 1048576 0.99417585

5793 32 0.99040836
5793 45 0.98750603
5793 64 0.9848131
5793 91 0.979265
5793 128 0.9751378
5793 181 0.9679631
5793 256 0.96056664
5793 362 0.950488
5793 512 0.94075423
5793 724 0.9232203
5793 1024 0.9051962
5793 1448 0.88197243
5793 2048 0.85040826
5793 2896 0.8230386
5793 4096 0.7974274
5793 5793 0.7757268
5793 8192 0.7689088
5793 11585 0.773839
5793 16384 0.79399127
5793 23170 0.8215405
5793 32768 0.85582626
5793 46341 0.88907397
5793 65536 0.91584885
5793 92682 0.93813443
5793 131072 0.95459175
5793 185364 0.9662465
5793 262144 0.9750512
5793 370728 0.98141885
5793 524288 0.9861946
5793 741455 0.9895984
5793 1048576 0.9921795

8192 32 0.9930239
8192 45 0.9905519
8192 64 0.98802984
8192 91 0.9836444
8192 128 0.9793071
8192 181 0.9747318
8192 256 0.9672382
8192 362 0.959979
8192 512 0.94888777
8192 724 0.93396354
8192 1024 0.9139338
8192 1448 0.88920856
8192 2048 0.8603646
8192 2896 0.82739484
8192 4096 0.79868996
8192 5793 0.7689088
8192 8192 0.74947655
8192 11585 0.7503133
8192 16384 0.7648555
8192 23170 0.79249364
8192 32768 0.83071846
8192 46341 0.8664282
8192 65536 0.8984078
8192 92682 0.92353386
8192 131072 0.9434777
8192 185364 0.95793253
8192 262144 0.9682694
8192 370728 0.97627443
8192 524288 0.9820276
8192 741455 0.9863339
8192 1048576 0.98961186

11585 32 0.9950447
11585 45 0.99309045
11585 64 0.9906581
11585 91 0.98813057
11585 128 0.9845709
11585 181 0.9797388
11585 256 0.9739505
11585 362 0.9668362
11585 512 0.9564581
11585 724 0.94296765
11585 1024 0.92612517
11585 1448 0.9039382
11585 2048 0.87603104
11585 2896 0.840483
11585 4096 0.8077247
11585 5793 0.773839
11585 8192 0.7503133
11585 11585 0.7379001
11585 16384 0.74615383
11585 23170 0.7712797
11585 32768 0.80618435
11585 46341 0.8451509
11585 65536 0.8805949
11585 92682 0.90902627
11585 131072 0.931428
11585 185364 0.9481217
11585 262144 0.9606427
11585 370728 0.97000223
11585 524288 0.97688735
11585 741455 0.98212975
11585 1048576 0.98626226

16384 32 0.9960426
16384 45 0.99468774
16384 64 0.99295306
16384 91 0.990557
16384 128 0.9880093
16384 181 0.9844466
16384 256 0.97955906
16384 362 0.97302103
16384 512 0.96400183
16384 724 0.9525032
16384 1024 0.9375142
16384 1448 0.91671383
16384 2048 0.8928682
16384 2896 0.86312026
16384 4096 0.82829833
16384 5793 0.79399127
16384 8192 0.7648555
16384 11585 0.74615383
16384 16384 0.74593765
16384 23170 0.7624768
16384 32768 0.79431546
16384 46341 0.8305419
16384 65536 0.8665006
16384 92682 0.89628273
16384 131072 0.9198412
16384 185364 0.93801117
16384 262144 0.9519661
16384 370728 0.9623715
16384 524288 0.9706747
16384 741455 0.9769467
16384 1048576 0.98190916

23170 32 0.99712807
23170 45 0.99614185
23170 64 0.9946947
23170 91 0.9929594
23170 128 0.99072737
23170 181 0.9876944
23170 256 0.9839919
23170 362 0.97832537
23170 512 0.97156197
23170 724 0.96207917
23170 1024 0.949078
23170 1448 0.9330615
23170 2048 0.9112403
23170 2896 0.88447165
23170 4096 0.854001
23170 5793 0.8215405
23170 8192 0.79249364
23170 11585 0.7712797
23170 16384 0.7624768
23170 23170 0.7721158
23170 32768 0.79372233
23170 46341 0.8247997
23170 65536 0.8571825
23170 92682 0.88554424
23170 131072 0.90896744
23170 185364 0.92822313
23170 262144 0.9424223
23170 370728 0.9541021
23170 524288 0.96294326
23170 741455 0.97021425
23170 1048576 0.97640014

32768 32 0.9978055
32768 45 0.99703187
32768 64 0.996087
32768 91 0.9948049
32768 128 0.99302113
32768 181 0.9907696
32768 256 0.98789173
32768 362 0.9836035
32768 512 0.9777536
32768 724 0.97039384
32768 1024 0.9606065
32768 1448 0.9471308
32768 2048 0.930205
32768 2896 0.9100893
32768 4096 0.8833474
32768 5793 0.85582626
32768 8192 0.83071846
32768 11585 0.80618435
32768 16384 0.79431546
32768 23170 0.79372233
32768 32768 0.8075693
32768 46341 0.8294095
32768 65536 0.8546297
32768 92682 0.8789097
32768 131072 0.90057284
32768 185364 0.91741496
32768 262144 0.931841
32768 370728 0.9438241
32768 524288 0.953606
32768 741455 0.9618543
32768 1048576 0.9690371

46341 32 0.99839205
46341 45 0.99780387
46341 64 0.99707216
46341 91 0.99605274
46341 128 0.994799
46341 181 0.993075
46341 256 0.9908663
46341 362 0.98774105
46341 512 0.98358285
46341 724 0.97811025
46341 1024 0.9703822
46341 1448 0.96022326
46341 2048 0.94707996
46341 2896 0.9301555
46341 4096 0.91075104
46341 5793 0.88907397
46341 8192 0.8664282
46341 11585 0.8451509
46341 16384 0.8305419
46341 23170 0.8247997
46341 32768 0.8294095
46341 46341 0.8422436
46341 65536 0.8588589
46341 92682 0.87614024
46341 131072 0.89320576
46341 185364 0.9072713
46341 262144 0.9204276
46341 370728 0.9314001
46341 524288 0.9417586
46341 741455 0.95075476
46341 1048576 0.95924306

65536 32 0.9988234
65536 45 0.99842703
65536 64 0.99786466
65536 91 0.9971372
65536 128 0.99624366
65536 181 0.994972
65536 256 0.993245
65536 362 0.991093
65536 512 0.9880226
65536 724 0.98377526
65536 1024 0.9781032
65536 1448 0.9704789
65536 2048 0.96088845
65536 2896 0.94837666
65536 4096 0.93358
65536 5793 0.91584885
65536 8192 0.8984078
65536 11585 0.8805949
65536 16384 0.8665006
65536 23170 0.8571825
65536 32768 0.8546297
65536 46341 0.8588589
65536 65536 0.8664077
65536 92682 0.87666655
65536 131072 0.8869858
65536 185364 0.8975624
65536 262144 0.9074553
65536 370728 0.9167663
65536 524288 0.92629707
65536 741455 0.9363443
65536 1048576 0.9463115

92682 32 0.9991616
92682 45 0.9988625
92682 64 0.9984306
92682 91 0.997961
92682 128 0.9972614
92682 181 0.99637234
92682 256 0.9951301
92682 362 0.9934701
92682 512 0.9912142
92682 724 0.98820865
92682 1024 0.98397815
92682 1448 0.9786961
92682 2048 0.9715351
92682 2896 0.9623572
92682 4096 0.95099914
92682 5793 0.93813443
92682 8192 0.92353386
92682 11585 0.90902627
92682 16384 0.89628273
92682 23170 0.88554424
92682 32768 0.8789097
92682 46341 0.87614024
92682 65536 0.87666655
92682 92682 0.87842816
92682 131072 0.88152623
92682 185364 0.88515097
92682 262144 0.89082515
92682 370728 0.89848727
92682 524288 0.9074408
92682 741455 0.91758287
92682 1048576 0.92902607

131072 32 0.99939305
131072 45 0.9991704
131072 64 0.9988884
131072 91 0.9984908
131072 128 0.9980342
131072 181 0.99735826
131072 256 0.9964766
131072 362 0.9952846
131072 512 0.993689
131072 724 0.9914178
131072 1024 0.98857707
131072 1448 0.98449403
131072 2048 0.9792962
131072 2896 0.97257656
131072 4096 0.9644442
131072 5793 0.95459175
131072 8192 0.9434777
131072 11585 0.931428
131072 16384 0.9198412
131072 23170 0.90896744
131072 32768 0.90057284
131072 46341 0.89320576
131072 65536 0.8869858
131072 92682 0.88152623
131072 131072 0.8770194
131072 185364 0.8743736
131072 262144 0.87418544
131072 370728 0.8766026
131072 524288 0.8835012
131072 741455 0.8936428
131072 1048576 0.90678006

185364 32 0.9995594
185364 45 0.99940044
185364 64 0.9991925
185364 91 0.99894345
185364 128 0.9985569
185364 181 0.99809337
185364 256 0.9974744
185364 362 0.9966034
185364 512 0.99542487
185364 724 0.99391043
185364 1024 0.9917378
185364 1448 0.9887409
185364 2048 0.98503274
185364 2896 0.9800514
185364 4096 0.97385687
185364 5793 0.9662465
185364 8192 0.95793253
185364 11585 0.9481217
185364 16384 0.93801117
185364 23170 0.92822313
185364 32768 0.91741496
185364 46341 0.9072713
185364 65536 0.8975624
185364 92682 0.88515097
185364 131072 0.8743736
185364 185364 0.86439687
185364 262144 0.85613984
185364 370728 0.8531514
185364 524288 0.8560579
185364 741455 0.8646969
185364 1048576 0.878717

262144 32 0.99968594
262144 45 0.9995749
262144 64 0.99942386
262144 91 0.9992241
262144 128 0.99898225
262144 181 0.9986374
262144 256 0.9981744
262144 362 0.9975594
262144 512 0.9967038
262144 724 0.9955524
262144 1024 0.99394673
262144 1448 0.99181443
262144 2048 0.98902017
262144 2896 0.9853987
262144 4096 0.98093706
262144 5793 0.9750512
262144 8192 0.9682694
262144 11585 0.9606427
262144 16384 0.9519661
262144 23170 0.9424223
262144 32768 0.931841
262144 46341 0.9204276
262144 65536 0.9074553
262144 92682 0.89082515
262144 131072 0.87418544
262144 185364 0.85613984
262144 262144 0.8408899
262144 370728 0.82992417
262144 524288 0.8263427
262144 741455 0.8321227
262144 1048576 0.8463013

370728 32 0.9997732
370728 45 0.99969053
370728 64 0.99958485
370728 91 0.9994424
370728 128 0.9992617
370728 181 0.99901277
370728 256 0.9986759
370728 362 0.9982266
370728 512 0.9976095
370728 724 0.9967885
370728 1024 0.99561375
370728 1448 0.994091
370728 2048 0.992016
370728 2896 0.9892686
370728 4096 0.9858263
370728 5793 0.98141885
370728 8192 0.97627443
370728 11585 0.97000223
370728 16384 0.9623715
370728 23170 0.9541021
370728 32768 0.9438241
370728 46341 0.9314001
370728 65536 0.9167663
370728 92682 0.89848727
370728 131072 0.8766026
370728 185364 0.8531514
370728 262144 0.82992417
370728 370728 0.81030107
370728 524288 0.7990422
370728 741455 0.7984879
370728 1048576 0.81029

524288 32 0.9998322
524288 45 0.9997748
524288 64 0.9996965
524288 91 0.99958915
524288 128 0.9994646
524288 181 0.9992838
524288 256 0.9990413
524288 362 0.9987204
524288 512 0.99827445
524288 724 0.9976502
524288 1024 0.9968062
524288 1448 0.99567384
524288 2048 0.9941583
524288 2896 0.99216557
524288 4096 0.9895439
524288 5793 0.9861946
524288 8192 0.9820276
524288 11585 0.97688735
524288 16384 0.9706747
524288 23170 0.96294326
524288 32768 0.953606
524288 46341 0.9417586
524288 65536 0.92629707
524288 92682 0.9074408
524288 131072 0.8835012
524288 185364 0.8560579
524288 262144 0.8263427
524288 370728 0.7990422
524288 524288 0.77814543
524288 741455 0.76943487
524288 1048576 0.7761419

741455 32 0.9998801
741455 45 0.9998376
741455 64 0.9997852
741455 91 0.999702
741455 128 0.9996062
741455 181 0.99947953
741455 256 0.99930775
741455 362 0.99906915
741455 512 0.9987397
741455 724 0.99829215
741455 1024 0.99766946
741455 1448 0.9968421
741455 2048 0.9957386
741455 2896 0.9942042
741455 4096 0.9921812
741455 5793 0.9895984
741455 8192 0.9863339
741455 11585 0.98212975
741455 16384 0.9769467
741455 23170 0.97021425
741455 32768 0.9618543
741455 46341 0.95075476
741455 65536 0.9363443
741455 92682 0.91758287
741455 131072 0.8936428
741455 185364 0.8646969
741455 262144 0.8321227
741455 370728 0.7984879
741455 524288 0.76943487
741455 741455 0.7521498
741455 1048576 0.7504681

1048576 32 0.99991214
1048576 45 0.9998809
1048576 64 0.99983996
1048576 91 0.9997869
1048576 128 0.9997183
1048576 181 0.99961907
1048576 256 0.99949646
1048576 362 0.99932116
1048576 512 0.99908555
1048576 724 0.99875474
1048576 1024 0.998311
1048576 1448 0.99767965
1048576 2048 0.9968382
1048576 2896 0.99569535
1048576 4096 0.99417585
1048576 5793 0.9921795
1048576 8192 0.98961186
1048576 11585 0.98626226
1048576 16384 0.98190916
1048576 23170 0.97640014
1048576 32768 0.9690371
1048576 46341 0.95924306
1048576 65536 0.9463115
1048576 92682 0.92902607
1048576 131072 0.90678006
1048576 185364 0.878717
1048576 262144 0.8463013
1048576 370728 0.81029
1048576 524288 0.7761419
1048576 741455 0.7504681
1048576 1048576 0.7399014
